White dwarf and subdwarf stars in the Sloan Digital Sky Survey Data Release 14

White dwarfs carry information on the structure and evolution of the Galaxy, especially through their luminosity function and initial-to-final mass relation. Very cool white dwarfs provide insight into the early ages of each population. Examining the spectra of all stars with $3\sigma$ proper motion in the Sloan Digital Sky Survey Data Release 14, we report the classification for 20 088 spectroscopically confirmed white dwarfs, plus 415 hot subdwarfs, and 311 cataclysmic variables. We obtain Teff, log g and mass for hydrogen atmosphere white dwarf stars (DAs), warm helium atmosphere white dwarfs (DBs), hot subdwarfs (sdBs and sdOs), and estimate photometric Teff for white dwarf stars with continuum spectra (DCs). We find 15793 sdAs and 447 dCs between the white dwarf cooling sequence and the main sequence, especially below Teff= 10000 K; most are likely low-mass metal-poor main sequence stars, but some could be the result of interacting binary evolution.

==> Table5.txt <==
                                               Teff     e_Teff_fit e_Teff_totalogg       e_logg_fite_logg_totalogn(He)/n(H)e_logn(He)/n(H)_fite_logn(He)/n(H)_total                                                                                                                                                                                            
4017-55329-0110   151250.01-015436.33 BHB      17321    372        623        4.50       0.10      0.14       -2.46        0.28               0.34                  New                            74     15.921      0.017     15.533      0.013     15.698      0.014     15.862      0.018     16.047      0.017      0.141         25      358.2       45.3         71
5325-55980-0738   095638.14+145258.60 BHB      17411    449        672        4.63       0.08      0.13       -1.74        0.18               0.27                  New                            21     18.767      0.025     18.534       0.02     18.909      0.019      19.22      0.024     19.406      0.044      0.023         11      220.6       47.6         15
5420-56009-0298   130625.91+133349.14 BHB      17247    213        543        4.50       0.07      0.12       -2.23        0.33               0.39                  New                            44     15.847      0.021     15.651      0.021     16.086      0.017     16.296      0.015     16.567       0.02      0.021         12      318.2         76         40
4775-55708-0626   151519.21+054333.33 BHB      15960    274        570        4.24       0.07      0.12       -2.01        0.34               0.39                  New                            56     16.558       0.02     16.288      0.019     16.596      0.014     16.867      0.018     17.072      0.021      0.039       12.2        7.5       49.7         53
0793-52370-0623   151847.69+551154.24 BHB      18669    604        784        4.52       0.11      0.15       -1.99        0.21               0.29                  New                            33     17.518      0.013     17.381      0.023     17.736      0.014     18.024      0.019     18.269       0.03      0.013       12.9       89.7       51.3         29
4504-55571-0996   082216.14+133822.54 He-sdB   32648    1296       1523       6.40       0.2       0.2        1.25         0.09               0.22                  New                            27     18.123       0.02     18.193      0.018     18.458      0.014     18.964      0.022     18.915      0.045      0.027       26.1      210.5       26.2         21
5064-55864-0668   220711.11+125755.59 He-sdO   53992    565        2078       6.11       0.05      0.16       2.00                                                  New                            79     15.259      0.009      15.64       0.01     16.069       0.01     16.361      0.013     16.602      0.017      0.058         20       72.8      -33.5         74
4493-55585-0560   080833.77+180221.83 He-sdO   46857    966        2221       6.08       0.07      0.17       2.00                                                  New                            65     15.951      0.016     16.404      0.017     16.874      0.017     17.213      0.017     17.573      0.021       0.03       62.6      204.5       24.9         53
5200-56091-0132   161023.39+371315.74 He-sdO   47257    958        2218       6.17       0.08      0.17       2.00                                                  New                            58     16.105      0.015     16.518      0.019     17.066      0.027      17.48      0.023     17.765       0.03      0.013       20.2       59.5       47.2         49
5172-56071-0644   144321.34+402834.06 He-sdO   49283    987        2230       6.23       0.09      0.17       2.00                                                  New                            56     15.595      0.018     16.087      0.028     16.562      0.011     16.952      0.019     17.257      0.019       0.01       14.7       70.2       63.4         53
5303-55980-0222   091528.38+114153.44 He-sdO   47939    1095       2280       6.05       0.09      0.17       2.00                                                  New                            53     15.616      0.079     15.916      0.024      16.42      0.018     16.772      0.025     16.965      0.021      0.023       13.6      218.8       37.2         48
4805-55715-0635   153251.12+050536.70 He-sdO   49019    898        2192       5.89       0.07      0.17       2.00                                                  New                            47     16.558      0.019      16.99      0.016     17.463      0.022     17.798      0.016     18.067      0.027      0.041       23.5       10.4       45.7         39
5189-56074-0380   161345.81+384950.78 He-sdO   45636    760        2140       6.22       0.09      0.17       2.00                                                  New                            47     16.233      0.014     16.653      0.017     17.121      0.018     17.494      0.016     17.865      0.024      0.012       10.6       61.9       46.6         43
5351-55952-0218   104739.10+094424.17 He-sdO   46232    669        2109       6.40       0.2      0.2         2.00                                                  New                            42     16.331      0.009     16.726      0.017      17.23      0.024     17.577      0.017     17.894      0.025      0.022       18.8      237.8         56         36
4989-56069-0604   171142.45+380525.29 He-sdO   46107    806        2156       6.25       0.10      0.18       2.00                                                  New                            41     16.954      0.016     17.351      0.018     17.818      0.012     18.182      0.016     18.485      0.039      0.041       49.3       62.1       35.2         34
2539-53918-0439   142700.09+584700.81 He-sdO   43071    1184       2324       6.00       0.31      0.34       2.00                                                  New                            40     15.378      0.021     15.714      0.017     16.251      0.013      16.61      0.016     16.958       0.02       0.01       26.4      101.9       54.3         38
3938-55328-0152   153701.00+182024.36 He-sdO   40447    1045       2257       5.62       0.27      0.31       2.00                                                  New                            37     17.053      0.019      17.52      0.017      17.95      0.013     18.322      0.019     18.704      0.038      0.032       17.5       28.9         51         28
4061-55362-0446   162904.19+184639.77 He-sdO   48202    1255       2361       6.14       0.17      0.23       2.00                                                  New                            32     17.646      0.015     18.047      0.018     18.521      0.015     18.827      0.016     19.159      0.035      0.045       12.9       35.6       39.6         22
5808-56325-0836   092227.66+322916.25 He-sdO   60894    2813       3452       5.34       0.15      0.21       0.26         0.25               0.32                  New                            31     17.717      0.018     18.142      0.018     18.657      0.015     18.946      0.016     19.221      0.038      0.017       14.3      192.9       44.8         21
5151-56567-0698   082154.35+554048.06 He-sdO   53287    1786       2681       5.75       0.12      0.19       2.00                                                  New                            30      17.83      0.022     18.127      0.011     18.505       0.02     18.833      0.021     19.094      0.047      0.062        4.7      162.2       34.7sdB        
6431-56311-0396   113412.77+211514.52 He-sdO   51108    1944       2789       6.11       0.15      0.21       0.99         0.29               0.35                  New                            28      17.63      0.023     18.021      0.022     18.618      0.023     18.976      0.022     19.356      0.052      0.019       11.1      227.2       71.5         20
6829-56453-0290   132747.87+564040.14 He-sdO   49125    2860       3490       6.00       0.24      0.28       2.00                                                  New                            25     17.654      0.021     18.073       0.02     18.608      0.014     18.994      0.022     19.306      0.059      0.008       18.7        113       59.7         18
6656-56624-0828   103725.75+492541.50 He-sdOB  39371    523        956        5.88       0.10      0.14       -0.14        0.11               0.23                  New                            36     16.812      0.016      17.16      0.015     17.607       0.02      17.89      0.025     18.135      0.028       0.01       10.9      162.9         56         29
4012-55327-0912   152708.31+003308.23 He-sdOB  42724    755        1100       6.40       0.2      0.2         1.01         0.08               0.22                  New                            30     18.271       0.02     18.589      0.012     19.049      0.015     19.385      0.023     19.559      0.058      0.066       12.1        4.1       44.2         20
3932-55337-0464   153959.50+165108.01 He-sdOB  38386    1030       1304       6.40       0.2      0.2        1.43         0.07               0.21                  New                            29     17.908      0.017     17.958      0.015     18.011      0.014     18.005      0.013      18.06      0.028      0.032       10.5       27.1       49.8         27
6044-56090-0132   161740.11+411251.49 He-sdOB  40565    773        1112       6.01       0.24      0.26       1.67         0.09               0.22                  New                            40     16.444      0.017     16.776      0.019     17.287      0.011     17.633      0.016     18.015      0.027      0.007       14.3       65.3       45.8         35
2249-53566-0230   203426.11+141715.01 He-sdOB  40068    990        1273       5.80       0.29      0.31       1.56         0.16               0.26                  New                            26     17.175      0.023     17.557      0.038     17.785      0.005     18.423       0.01     18.501      0.036      0.072       10.8       58.2      -15.2         23
4067-55361-0889   162657.96+132910.54 He-sdOB  39092    1623       1809       5.72       0.19      0.21       -0.14        0.13               0.24                  New                            20     18.918      0.026     19.297      0.017     19.751      0.022     20.124      0.036     20.739      0.206      0.038       11.5         29       38.1         12
5008-55744-0046   161624.36+265314.75 He-sdOB  40578    531        960        5.66       0.19      0.21       2.00                                                  New                            66     15.361      0.016     15.687      0.016     16.109      0.015     16.456      0.017     16.778      0.014      0.049       10.6       44.9       44.7         59
4057-55357-0276   161804.93+204104.17 He-sdOB  37889    680        1050       5.74       0.15      0.18       0.38         0.06               0.21                  New                            42     17.392      0.021      17.57      0.015     17.703      0.015     17.792      0.014     17.851      0.022      0.052       12.2       36.8       42.7         36
5170-56063-0882   142558.43+402257.86 He-sdOB  40529    1423       1632       6.03       0.19      0.21       0.26         0.09               0.22                  New                            27     17.543      0.019      17.94      0.027     18.392      0.017     18.707       0.02     19.027      0.047      0.009         13       73.2       66.4         19
2925-54584-0139   131218.12+381535.25 He-sdOB  37758    1561       1754       5.81       0.45      0.46       1.63         0.20               0.28                  New                            26     18.313      0.013     18.701      0.023     19.168      0.016     19.523      0.021     19.852      0.068      0.014       11.3      102.8         78         19
4015-55624-0536   145419.33+020323.74 He-sdOB  39878    965        1253       5.84       0.12      0.16       0.06         0.09               0.22                  New                            25     18.279      0.019     18.596      0.021     19.037      0.016      19.39      0.027     19.705       0.17      0.039       15.9      357.8       51.3         15
5768-56017-0739   091512.06+191114.60 He-sdOB  38734    1508       1707       5.72       0.13      0.16       -0.22        0.10               0.22                  New                            23     18.413      0.025     18.782      0.019     19.275      0.016     19.642      0.025     19.976      0.094      0.034       14.6        210         40         15
5950-56211-0206   221714.38+220833.59 He-sdOB  39351    1017       1294       5.90       0.16      0.19       0.05         0.18               0.27                  New                            20     18.223      0.018     18.561      0.011     19.037      0.016     19.338      0.018     19.879       0.09      0.047          3         82      -28.2sdB        
6637-56370-0624   121703.12+454539.35 He-sdOB  38747    828        1151       6.29       0.17      0.20       1.05         0.09               0.22                  New                            33     16.987       0.02     17.378      0.018     17.866      0.018     18.198       0.02      18.54      0.032       0.01         24      140.8       70.2         27
6986-56717-0437   135044.95+654206.35 He-sdOB  39660    334        867        6.14       0.09      0.13       -0.03        0.10               0.22                  New                            59     15.317      0.014     15.698      0.012     16.187      0.014     16.568      0.019     16.921      0.022      0.016       37.8      113.4       50.3         57
6477-56365-0696   121955.03+313943.71 He-sdOB  38993    489        938        5.84       0.12      0.16       -0.10        0.12               0.23                  New                            38     16.602      0.025     16.984      0.025      17.52      0.015     17.864      0.023      18.33       0.03      0.013       13.8      177.6       81.8         32
4903-55927-0502   083425.05+063722.22 MS-B?    17840    529        728        4.44       0.12      0.16       -1.98        0.12               0.23                  New                            49     15.707      0.019     15.485      0.017     15.857      0.014      16.13      0.013     16.355      0.016      0.031       13.8      218.9       25.9         46
6430-56299-0856   112629.99+212144.68 sdB      20326    570        982        5.02       0.05      0.11       -1.96        0.12               0.23                  New                            69     15.592      0.021     15.454      0.057     15.925      0.021     16.214      0.017     16.527      0.017       0.02       20.5      224.9       69.8         66
5021-55863-0912   220759.10+204506.03 sdB      21628    855        1171       5.00       0.07      0.12       -1.94        0.31               0.37                  New                            68     16.717      0.021      16.59      0.012      16.95      0.011     17.219      0.013      17.47      0.021      0.065         11       79.1      -27.9         59
3676-55186-0436   074811.34+435239.40 sdB      26083    291        851        5.49       0.04      0.11       -1.92        0.19               0.28                  New                            61     16.777      0.022     16.823      0.021     17.179      0.014     17.456      0.014     17.689      0.021      0.037       16.1      175.4       28.2         51
6589-56536-0934   230913.64+243956.00 sdB      26462    284        849        5.53       0.04      0.11       -2.00        0.18               0.27                  New                            60     16.522      0.022     16.487      0.018     16.793      0.012     17.039      0.014     17.307      0.027      0.109       10.7       95.2      -32.6         57
4687-56369-0186   091648.02+434704.36 sdB      22855    304        856        5.10       0.04      0.11       -2.00        0.18               0.27                  New                            58     16.453      0.028     16.417      0.025     16.823      0.016     17.098      0.022     17.449      0.021      0.016       18.1        177       44.1         51
6725-56390-0788   144301.69+514410.19 sdB      21148    396        893        4.78       0.04      0.11       -2.00        0.09               0.22                  New                            58     16.048      0.019     15.896      0.022     16.273      0.016     16.556      0.014     16.813      0.024      0.019       13.5       90.1       57.7         53
5472-55976-0034   144837.44+081222.53 sdB      30682    197        824        5.63       0.03      0.10       -2.15        0.20               0.28                  New                            56     16.112      0.019     16.285      0.014     16.654      0.015     16.841      0.016     16.985       0.02      0.027       11.9        4.1       56.4         52
4749-55633-0188   121357.06+035903.16 sdB      21612    362        878        4.88       0.06      0.12       -2.00        0.04               0.20                  New                            55     17.298      0.019     17.183      0.018     17.589      0.011      17.86      0.015     18.159      0.025      0.016       12.6      280.2       65.2         44
6033-56069-0188   155955.52+444915.32 sdB      26470    311        858        5.43       0.04      0.11       -2.10        0.11               0.23                  New                            54     16.404      0.023     16.512      0.017     16.925      0.011       17.2      0.019     17.411      0.028      0.016       14.3         71       48.7         50
5944-56220-0353   075610.34+410453.69 sdB      23961    250        838        5.70       0.03      0.10       -2.22        0.15               0.25                  New                            53     16.748      0.014     16.779      0.012      17.22      0.011     17.541      0.013     17.861      0.027      0.038       12.8      178.9       29.1         35
4178-55653-0560   165323.39+224822.54 sdB      31091    203        825        5.93       0.04      0.11       -2.00        0.04               0.20                  New                            53     16.544      0.017       16.7      0.014     17.075      0.012      17.36      0.012     17.642      0.024       0.07       12.7       42.7       35.5         45
4726-55712-0842   155042.00+294523.52 sdB      30422    182        820        5.60       0.03      0.10       -2.10        0.11               0.23                  New                            52     15.965      0.029     16.155      0.017     16.602      0.015     16.961      0.012     17.273      0.017      0.024       26.6       47.7       50.8         48
5774-56002-0280   092447.11+231917.66 sdB      25652    205        826        5.35       0.03      0.10       -2.00        0.09               0.22                  New                            50     15.584      0.011     15.563      0.014      15.97      0.019     16.195       0.02     16.372      0.021      0.028       11.4      205.6       43.4         48
4068-55445-0922   163700.71+142214.24 sdB      31859    316        860        5.03       0.06      0.11       -2.15        0.13               0.24                  New                            50      17.02      0.016     16.949      0.013     17.082      0.012     17.168      0.012     17.267      0.019      0.051       13.2       31.3       36.2         46
5900-56043-0570   142756.58+213757.24 sdB      28395    238        835        5.25       0.03      0.10       -2.05        0.15               0.25                  New                            49     15.529      0.027     15.508      0.019     15.744      0.019     15.882      0.018     16.002      0.015      0.034       23.2       24.1       67.4         48
6005-56090-0482   134947.70+250810.94 sdB      29255    212        828        5.64       0.03      0.10       -3.00                                                 New                            48     15.371      0.025     15.622      0.018     16.127      0.013     16.467      0.014     16.826      0.017      0.014       31.8       27.6       76.8         45
4723-56033-0144   153602.81+313719.69 sdB      27094    250        838        5.55       0.04      0.11       -2.05        0.10               0.22                  New                            47     16.727      0.018     16.842       0.02     17.212      0.016     17.444      0.015     17.636      0.023       0.02       15.9       50.2       54.1         42
4989-56069-0840   171533.85+365214.80 sdB      22551    462        924        5.05       0.06      0.12       -2.00        0.18               0.27                  New                            45      17.37      0.015     17.242      0.011     17.605      0.011     17.919      0.017     18.237      0.029       0.03       11.9       60.8       34.3         40
7097-56667-0776   103742.57+640502.40 sdB      28288    272        845        5.49       0.03      0.11       -2.15        0.13               0.24                  New                            43     16.852      0.015     17.034      0.018     17.496      0.014     17.849      0.017     18.153       0.03      0.009       11.7      143.7       47.3         35
5417-55978-0590   125740.73+083750.35 sdB      27312    280        848        5.43       0.03      0.10       -2.22        0.15               0.25                  New                            42     16.485      0.023     16.543      0.011     17.004      0.011     17.328      0.015     17.642      0.023      0.023       27.2      307.8       71.4         37
6492-56362-0546   132432.38+320421.08 sdB      22019    342        870        5.07       0.04      0.11       -2.00        0.09               0.22                  New                            42     16.471      0.013     16.417      0.016     16.818      0.018     17.112      0.016     17.461      0.034      0.019         13       69.4       81.3         37
5197-55828-0040   164846.95+352042.94 sdB      27520    304        856        5.64       0.04      0.11       -2.52                                                 New                            39     16.051      0.015     16.215      0.014     16.706      0.014     17.023      0.011     17.352      0.017      0.015       14.8       57.8       39.3         27
6756-56426-0559   134515.46+542741.60 sdB      20328    529        959        4.82       0.05      0.11       -2.00        0.09               0.22                  New                            39     17.091      0.019     16.841      0.019     17.195      0.012     17.439      0.011     17.638      0.019      0.007       12.1      106.8       60.9         30
4024-55646-0214   143257.99+011857.28 sdB      28791    360        877        5.66       0.05      0.11       -3.00                                                 New                            36     17.584      0.023     17.761      0.027     18.185      0.018     18.518      0.021     18.881      0.048      0.039       18.3      350.5       54.5         27
7103-56661-0448   105700.58+593015.34 sdB      29682    301        855        5.59       0.04      0.11       -1.72        0.17               0.26                  New                            34     17.893      0.026     17.937       0.02     18.331      0.013     18.614      0.017     18.889      0.039      0.009       16.5      146.2       52.1         25
5474-56036-0377   144702.93+161738.82 sdB      28516    320        862        5.68       0.05      0.11       -1.68        0.11               0.23                  New                            32       17.6      0.019     17.717      0.023     18.206      0.021     18.538      0.019      18.77      0.044      0.022       12.5       16.9       61.1         25
4805-55715-0012   154118.72+041711.50 sdB      30306    417        902        5.57       0.06      0.12       -2.52                                                 New                            32     17.702      0.018     17.851      0.017     18.261      0.014     18.556      0.018     18.816      0.037      0.055       13.1       11.2       43.5         25
5478-56014-0012   150150.23+130549.38 sdB      21945    428        907        4.95       0.06      0.12       -2.52                                                 New                            30     16.463      0.017     16.261      0.012     16.589      0.016     16.921      0.018     17.138       0.02      0.035       18.2       14.7       56.5         25
4786-55651-0208   134045.19+031341.39 sdB      28480    424        905        5.51       0.06      0.11       -3.00                                                 New                            27     18.197      0.023      18.38      0.017     18.819      0.019     19.152      0.021     19.449      0.072       0.02       10.7      331.3       63.3         15
4983-55836-0526   165837.44+384748.06 sdB      27692    648        1030       5.55       0.08      0.13       -2.00        0.24               0.31                  New                            25      18.26      0.019     18.409      0.017     18.884      0.015     19.203      0.017     19.455      0.055      0.017       11.9       62.5       37.8         16
7114-56748-0998   114352.75+660723.20 sdB      27899    551        971        5.69       0.09      0.13       -2.00        0.09               0.22                  New                            23     18.113      0.018     18.315      0.024     18.799      0.019     19.138      0.022     19.468      0.079       0.01       13.9      133.4       49.6         14
4024-55646-0360   143127.89+014416.22 sdB      30264    397        893        5.66       0.08      0.13       -2.15        0.39               0.44                  New                            22     18.583      0.021     18.766       0.02     19.231      0.021     19.549      0.024     19.727      0.092      0.029       12.4      350.5       55.1         14
6439-56358-0042   104238.64+240826.56 sdB      32171    493        940        5.86       0.10      0.14       -2.10        0.17               0.26                  New                            20     18.536      0.019     18.788      0.017     19.211      0.015      19.53      0.023     19.729      0.074      0.026       13.3      211.5       60.9         13
5981-56340-0201   123428.30+262757.80 sdB      30934    399        894        5.90       0.09      0.13       -2.52                                                 New                            20     18.461      0.033     18.707      0.021     19.187       0.02      19.49      0.027     19.854      0.097      0.013       13.5      221.9       86.2         13
2195-54234-0611   181141.87+241902.67 sdB      29676    819        1145       5.50       0.12      0.16       -2.42        0.29               0.35                  New                            20     18.499      0.022     18.509      0.017     18.846       0.05     19.085      0.053     19.256      0.089      0.116       15.2       51.1       19.1         17
4856-55712-0464   150013.05+060410.54 sdB      35129    905        1208       5.93       0.13      0.16       -2.00        0.37               0.42                  New                            22     18.266      0.025     18.599      0.015     19.062      0.021     19.468      0.032     19.712       0.07       0.03       12.8        4.3       52.9         14
2818-54616-0612   173410.97+084753.07 sdB      30424    608        1005       5.75       0.11      0.15       -2.38        0.39               0.44                  New                            22     18.737      0.027     18.729      0.011     18.979      0.014     19.212      0.016     19.381       0.06      0.161       12.9       32.1       21.1         19
2927-54621-0517   151902.42+071535.42 sdB      29481    488        937        5.61       0.10      0.14       -2.63        0.29               0.35                  New                            23     18.519      0.022     18.699      0.014     19.174      0.019       19.5      0.023     19.705      0.077      0.033       11.9       10.2       49.8         17
4030-55634-0150   141705.35+013543.28 sdB      34748    569        982        5.98       0.09      0.13       -1.37        0.11               0.23                  New                            23     18.481      0.022     18.825      0.023     19.314      0.021     19.681      0.058      20.31      0.153      0.036       11.1      345.3       57.2         13
0943-52376-0462   100740.10+454252.46 sdB      30925    522        955        5.61       0.12      0.16       -3.00                                                 New                            24     17.359      0.018       17.6      0.026     18.096      0.019     18.449      0.018     18.734      0.034      0.006       14.6        172       52.7         18
2195-54234-0038   181126.83+233413.71 sdB      32175    533        961        5.63       0.12      0.16       -2.36        0.49               0.53                  New                            25     18.097      0.026     18.173      0.198     18.543      0.346     18.799      0.628     19.048      0.053      0.115       13.7       50.4       18.9         21
0344-51693-0187   160241.13-001207.15 sdB      32079    414        901        5.91       0.10      0.14       -2.04        0.27               0.34                  New                            26     17.317      0.016     17.468      0.008     17.809      0.011     18.053      0.016     18.205      0.027      0.114       14.7       10.3       36.6         23
2169-53556-0421   154635.34+230506.59 sdB      23670    1193       1436       5.00       0.16      0.19       -1.93        0.26               0.33                  New                            26     17.402      0.017     17.372      0.015     17.737      0.012     18.016      0.017     18.299      0.027      0.044       13.3       37.1       50.3         24
4803-55734-0930   153024.81+045454.51 sdB      31236    755        1100       5.58       0.10      0.14       -3.00                                                 New                            26      18.28      0.023     18.443      0.019     18.862      0.016     19.187      0.031     19.461      0.055      0.035       12.5        9.7       46.1         18
4018-55622-0644   144737.75+020942.58 sdB      33849    422        904        5.75       0.09      0.13       -2.74        0.49               0.53                  New                            26     17.939      0.023     18.085      0.017     18.417      0.013     18.694      0.019     18.875      0.048      0.036       18.6        356       52.6         20
2318-54628-0236   200358.60-113129.02 sdB      32684    1104       1363       5.61       0.11      0.15       -2.67        0.22               0.30                  New                            26     18.539      0.023     18.616      0.017       18.9      0.031     19.216      0.025     19.505      0.068      0.129       13.8       30.5      -21.3         21
5883-56033-0304   101422.92+182849.09 sdB      31564    429        908        5.58       0.06      0.12       -3.00                                                 New                            29     17.822      0.032     17.989      0.022     18.508      0.022     18.821      0.027     19.137      0.047      0.031       11.5        218       52.9         21
4187-55693-0948   163932.16+232248.82 sdB      22369    1068       1334       5.50       0.09      0.13       -3.00                                                 New                            45     17.051      0.019     17.055      0.015     17.465      0.012      17.76      0.017     18.111      0.024      0.042       13.9       42.2       38.7         37
6165-56208-0328   233408.15+074648.54 sdB      31201    777        1115       6.19       0.07      0.12       -2.70        0.15               0.25                  New                            53     16.084      0.009     16.115      0.023     16.465      0.012     16.745      0.022     16.972      0.027      0.087       14.9         92      -50.4         51
4192-55469-0844   212014.33+003756.24 sdB      30498    394        892        5.66       0.04      0.11       -2.92        0.17               0.26                  New                            53     16.576       0.02      16.75      0.027     17.136      0.011     17.652      0.028     17.881       0.04      0.075         71       52.7      -32.2         43
4776-55652-0072   151248.61+042205.52 sdB      31766    341        870        5.78       0.09      0.13       -3.00                                                 New                            24      18.41      0.023     18.562      0.018      19.02      0.022     19.381      0.029     19.704      0.081      0.041       18.1        5.2       49.3         16
0348-51671-0494   163509.13+000235.03 sdB      27157    681        1051       5.40       0.10      0.14       -3.00                                                 New                            28     17.853      0.014     17.926      0.009     18.329       0.01     18.607      0.014      18.87      0.038      0.085         16       15.8       29.9         24
0854-52373-0579   134600.55+052034.26 sdB      30978    286        850        5.65       0.07      0.12       -2.95        0.11               0.23                  New                            35     16.808      0.025      17.01      0.016     17.505      0.021     17.821      0.018     18.137      0.024      0.021         20      336.2       64.6         29
5476-55986-0739   145141.40+090645.20 sdB/BHB  18792    510        949        4.95       0.09      0.13       -1.89        0.20               0.28                  New                            35     17.511      0.024     17.356      0.016     17.738      0.022     18.053      0.015     18.336      0.028      0.025       18.8        6.2       56.4         29
4190-55686-0424   163435.33+262101.72 sdO      43490    1698       2624       5.79       0.09      0.17       -1.77        0.48                                     New                            46     16.472      0.023     16.774      0.015     17.155      0.014     17.368      0.013     17.558      0.022      0.047       13.9       45.5       40.6         39
4081-55365-0880   212449.23+061956.50 sdO      50292    4758       5161       5.80       0.13      0.20       -0.67        0.14               0.24                  New                            35     17.785      0.017     18.154      0.013     18.587      0.013     18.944      0.015     19.211      0.048      0.067       13.4       58.9      -29.9         25
5892-56035-0008   115059.68+163139.42 sdO      46141    1643       2588       5.75       0.07      0.17       -0.28        0.08               0.22                  New                            31      16.97      0.018     17.378      0.023     17.875      0.021     18.237      0.026     18.558      0.033      0.034       22.3        247       72.4         25
5421-55980-0542   130318.39+103101.85 sdO      56774    3085       3677       5.78       0.10      0.18       -0.75        0.10               0.22                  New                            23      18.04      0.018     18.501      0.017     19.015      0.016     19.417      0.023     19.495       0.07      0.021       12.1        313       73.2         12
6467-56270-0340   095854.93+245311.68 sdO      47358    2184       2961       5.69       0.10      0.18       -0.43        0.07               0.21                  New                            22     18.287      0.023     18.703      0.014     19.198      0.019     19.586      0.027     19.723      0.095      0.038       12.3      206.3       51.4         12
4997-55738-0252   170822.67+300136.21 sdOB     36453    232        833        6.07       0.03      0.10       -1.92        0.24               0.31                  New                            76     15.462      0.018      15.68      0.013     16.134       0.01     16.491      0.013     16.773      0.019      0.053       11.5       52.3       34.3         69
4489-55545-0954   083612.03+191755.90 sdOB     35097    199        824        5.72       0.03      0.11       -1.92        0.19               0.28                  New                            67     15.372      0.014     15.593      0.016     15.882      0.012     16.052      0.022     16.162      0.023      0.023       15.5      205.9       31.4         64
4054-55358-0824   153834.08+030812.95 sdOB     34469    285        849        5.94       0.04      0.11       -1.77        0.19               0.28                  New                            64      16.47      0.064     16.699      0.016     17.176      0.012     17.518      0.013     17.841      0.026      0.049         12        9.3       43.4         53
5435-55982-0816   133653.99+112605.34 sdOB     37979    329        865        6.07       0.05      0.11       -1.82        0.35               0.40                  New                            60     15.913      0.017     16.171      0.018     16.509      0.019     16.688      0.019     16.798      0.019      0.026       14.2      339.4         71         56
4184-55450-0564   162225.22+233804.47 sdOB     38054    396        893        6.12       0.07      0.12       -0.65        0.12               0.23                  New                            53      15.69      0.021     15.965      0.014     16.357      0.014     16.689      0.014     16.967      0.017      0.062       10.1         41       42.6         48
5063-55831-0474   215722.91+115908.32 sdOB     35382    245        837        5.94       0.04      0.11       -2.22        0.15               0.25                  New                            51     16.171      0.015     16.341      0.013     16.646      0.015      16.84      0.015     16.951       0.02      0.086       11.3         70      -32.5         47
4603-55999-0607   090548.02+424037.92 sdOB     36317    325        863        5.65       0.05      0.11       -1.92                                                 New                            49     16.262      0.017     16.341      0.021      16.57      0.019     16.685      0.026     16.781      0.024      0.013       22.2      178.6       42.2         47
4045-55622-0872   133135.41+020919.84 sdOB     34102    376        884        5.89       0.05      0.11       -3.00                                                 New                            47     16.472      0.021     16.725      0.022     17.214      0.013     17.587      0.015     17.941      0.027      0.021       25.4      325.7       63.2         41
3772-55277-0058   105759.28-023002.22 sdOB     38198    650        1031       5.73       0.11      0.15       -0.52        0.16               0.26                  New                            43     17.373      0.027      17.57      0.015     17.775      0.019     17.928      0.018     18.007       0.03      0.037       16.6      255.7       49.7         35
5979-56329-0474   121910.44+230020.75 sdOB     37426    349        873        6.00       0.05      0.11       -1.74        0.21               0.29                  New                            42     16.549      0.019     16.931      0.027     17.359      0.037     17.743      0.028     18.059      0.025      0.019       11.3      240.6       81.6         31
4651-56008-0444   111650.46+393914.30 sdOB     36520    306        857        5.90       0.07      0.12       -1.16        0.12               0.23                  New                            40     16.508      0.025     16.901      0.019     17.409      0.015     17.754      0.017     18.118      0.025      0.013       14.1      174.4       66.7         33
4856-55712-0912   150737.71+072416.37 sdOB     36836    293        852        5.94       0.06      0.11       -1.82        0.22               0.30                  New                            40     16.856      0.019     17.143      0.014     17.534      0.013     17.763      0.015      17.92      0.024      0.026       13.6        7.8       52.2         35
3941-55321-0087   155646.79+225008.70 sdOB     36396    326        864        5.97       0.05      0.11       -1.52        0.17               0.26                  New                            39     17.245      0.015     17.537       0.02     17.964       0.01     18.222      0.018     18.502      0.032       0.06       15.6       37.7         48         31
4990-55743-0230   172119.37+374538.59 sdOB     37494    440        913        5.96       0.06      0.12       -1.43        0.13               0.24                  New                            36     17.305      0.018     17.603       0.01     18.038      0.011     18.405      0.014     18.695      0.034       0.04       10.5       62.1       33.3         24
3953-55322-0068   153627.23+252539.28 sdOB     38523    1325       1548       5.78       0.14      0.17       -0.51        0.15               0.25                  New                            32     17.857      0.033     18.137      0.024     18.585      0.012     18.889      0.016     19.165      0.043      0.047       12.5       39.9       53.1         21
5904-56046-0570   143736.75+214537.72 sdOB     36185    433        910        6.08       0.07      0.12       -1.30        0.12               0.24                  New                            28     17.126      0.021     17.532      0.017     18.034      0.014     18.339      0.017     18.547      0.031      0.028       14.4       26.2       65.3         23
6005-56090-0740   135400.47+255010.57 sdOB     36707    334        867        5.93       0.08      0.13       -1.04        0.09               0.22                  New                            27     17.261      0.017     17.644      0.012     18.186      0.016     18.557      0.018     18.919      0.042      0.013       13.1       31.2       75.9         21
5896-56047-0114   141511.69+213906.15 sdOB     36345    433        910        6.15       0.09      0.13       -1.05        0.11               0.23                  New                            27     18.403      0.024     18.773      0.019     19.179      0.019     19.379      0.024     19.535      0.059      0.023       13.6       21.5       70.2         19
4032-55333-0174   142401.27-024507.99 sdOB     37507    491        939        5.95       0.14      0.17       -0.70        0.08               0.22                  New                            27      18.27      0.031     18.443      0.022      18.66       0.02     18.787      0.038     18.809      0.043      0.056       12.6      343.3       52.7         21
4237-55478-0159   022422.22+000313.32 sdOB     39273    577        986        5.78       0.20      0.22       -0.06        0.14               0.24                  New                            30      18.32      0.024     18.729      0.016     19.198      0.021     19.545      0.026     19.929      0.078      0.036       13.7      166.1      -54.8         19
5773-56009-0068   090302.39+205008.92 sdOB     35526    521        955        5.71       0.09      0.13       -1.92        0.15               0.25                  New                            26     18.164      0.017     18.333      0.015     18.726      0.018     18.877      0.019     19.098       0.05      0.027       18.1      206.7       37.9         20
5813-56363-0576   091529.26+465015.49 sdOB     37057    598        999        5.99       0.10      0.14       -1.05        0.13               0.24                  New                            20      18.41      0.018     18.713      0.022     19.169      0.038     19.454      0.026     19.701      0.075      0.016       11.5      172.8       43.7         13
2815-54414-0254   205009.90+014625.35 sdOB     35082    654        1033       5.82       0.09      0.13       -1.72        0.10               0.22                  New                            49     16.314      0.021     16.529      0.012     16.976      0.013     17.299      0.016     17.623      0.021      0.092       17.3       49.2      -25.2         45
2211-53786-0610   110821.54+293649.05 sdOB     34173    689        1056       4.80     0.2        0.2         -2.31        0.46               0.50                  New                            48     14.853      0.011     15.256       0.03     15.721      0.019     16.104      0.025     16.354      0.021       0.02       13.2      200.6       67.2         45
6663-56338-0290   100324.10+464945.63 sdOB     40082    329        865        5.82       0.11      0.15       0.13         0.10               0.22                  New                            33     17.006      0.021     17.412      0.014     17.918      0.021     18.291      0.024     18.625      0.032      0.007       12.1      170.6       51.7         27
4189-55679-0418   164327.44+273300.59 sdOB     38678    1088       1350       5.80       0.22      0.24       -0.11        0.13               0.24                  New                            40     17.079      0.017     17.262      0.015     17.663      0.014      17.89      0.019     18.044      0.032      0.083       13.3       47.6         39         34
4193-55476-0618   212232.68+000426.63 sdOB     36552    1086       1349       6.05       0.15      0.18       -0.33        0.12               0.23                  New                            53     16.966       0.02     17.289      0.013     17.745      0.015     18.055      0.021      18.42      0.029      0.056       20.1       52.5        -33         43
5047-55833-0722   221728.35+121642.38 sdOB     40449    1354       1573       5.60       0.07      0.12       -2.46        0.31               0.37                  New                            60     15.544      0.027     15.876      0.018     16.306      0.014     16.605      0.016     16.976      0.022      0.065       27.2       74.4      -35.7         56
4877-55707-0208   155256.16+044158.72 sdOB     39753    590        994        5.77       0.07      0.12       -2.37        0.30               0.36                  New                            51     15.907      0.017     16.213      0.021     16.673      0.018     17.018       0.02     17.331      0.023      0.062       18.4       13.8       41.3         45
1211-52964-0378   085702.56+352455.38 sdOB     36925    998        1279       5.02       0.21      0.23       -0.60        0.23               0.30                  New                            23      17.83      0.023     17.759      0.032     17.822      0.011     17.879      0.017     18.005      0.029      0.026       12.1      188.1         40         23
4037-55631-0810   140232.81+000555.33 sdOB     33383    919        1218       5.90       0.08      0.13       -2.05        0.17               0.26                  New                            53     16.098      0.011      16.39       0.02     16.867      0.014     17.234      0.014     17.553      0.025      0.039       18.5      338.1         58         48
2063-53359-0547   012855.44+401048.69 sdOB     33367    340        869        6.02       0.08      0.13       -1.65        0.08               0.22                  New                            30     18.055      0.019     18.303      0.017     18.765      0.015     19.118       0.02     19.457      0.074       0.05       10.7      130.7      -22.1         25
                                                                                                                                                                                                                                                                                                                                                               
Non-sdOBs                                                                                                                                                                                                                                                                                                                                                      
                                                                                                                                                                                                                                                                                                                                                               
2613-54481-0502   123800.10+194631.45 MS-B?                                                                                                                                                        38     17.739      0.014     17.286      0.023       17.6      0.016     17.902      0.027     18.049      0.039      0.025       40.2      279.5         82         33
4216-55477-0200   000116.49+000204.45 nofeature                                                                                                                                                    25     18.855      0.023     18.808      0.023     18.919       0.03     19.057      0.024     19.229      0.047      0.026       56.8         97      -60.3         19
2701-54154-0008   073828.16+395053.88 nofeature                                                                                                                                                     7     19.854      0.034     19.965      0.021     20.301      0.045     20.577       0.08     21.365      0.404      0.047       10.8      179.4       25.6          6
2460-54616-0239   132502.77+662444.96 nofeature                                                                                                                                                     8     19.675      0.035      19.99      0.024     20.486      0.034     20.851      0.061     21.366      0.402      0.019       20.8      117.7       50.4          5
2713-54400-0158   073506.34+153426.41 A                                                                                                                                                            46     17.714      0.016     16.617      0.009     16.798      0.007      16.94       0.01     17.079      0.019      0.048         11      203.6       16.5         49
3148-54802-0104   084015.72+245934.97 A                                                                                                                                                            15     20.662      0.056     19.547      0.025     19.661      0.026     19.843      0.026     19.883      0.071      0.031       10.9      199.9       34.2         12
1822-53172-0022   155943.12+050908.52 A                                                                                                                                                            47     16.392      0.014     15.215      0.015     15.403      0.019     15.602      0.016     15.661      0.017      0.045       14.9       15.5       40.1         48
1731-53884-0006   162041.61+055504.17 A                                                                                                                                                            47      16.43      0.016     15.196      0.014     15.312      0.012     15.436      0.015     15.512      0.017      0.055         12       19.7         36         49
1890-53237-0087   211539.54+092730.82 A                                                                                                                                                            46     16.709      0.018     15.465      0.014     15.474      0.009      15.57      0.009     15.636      0.016      0.077         31       60.2      -26.2         48
4781-55653-0043   142906.74+032653.68 BLLac                                                                                                                         2012ApJS..203...21A            16     19.016      0.027     19.041      0.042     19.175      0.021     19.364      0.026     19.577      0.093      0.023       16.6      351.8       56.8         13
4461-55888-0204   082321.79+245140.33 DA                                                                                                                            2006ApJS..167...40E            37     17.365      0.018     17.797      0.022     18.287      0.014     18.674      0.022     18.983      0.045      0.027       12.9      198.7       30.5         25
4190-55686-0500   163230.56+263354.18 DA                                                                                                                            2015MNRAS.448.2260G            17     18.401      0.024     18.834      0.016     19.383       0.02     19.805      0.044      20.17      0.105      0.034       17.3       45.6       41.1          9
5851-56075-0148   134429.23+210451.09 DABZ                                                                                                                          2013ApJS..204....5K            22     18.698      0.025      18.83      0.016     19.068      0.017     19.344      0.029     19.621      0.061      0.025       15.8        9.2       76.5         16
1040-52722-0015   131925.93+531714.98 DAO                                                                                                                           2011ApJ...730..128T            15     17.648       0.02     18.096      0.018     18.652      0.017     19.111      0.018      19.63       0.07      0.014       13.4      113.6       63.3         11
2188-54595-0009   161815.53+154715.13 DAO                                                                                                                           2011MNRAS.417.1210G            42      16.92      0.015     17.392      0.015     17.928      0.012     18.276      0.015     18.585      0.037      0.039       20.6       30.7       40.9         35
3858-55273-0420   140518.54+332340.54 DB                                                                                                                            2015MNRAS.446.4078K            41     16.946      0.013     17.033       0.02     17.282      0.018     17.531      0.016     17.732      0.028      0.015       53.8       58.9       72.9         36
4776-55652-0780   151005.03+050905.60 DB                                                                                                                            2013ApJS..204....5K            25     18.359       0.02     18.361      0.022     18.555      0.016     18.748      0.022     18.918      0.051      0.037       41.9        5.5       50.4         21
4726-55712-0196   154955.24+285209.09 DB                                                                                                                            2013ApJS..204....5K            17     19.139      0.026     19.151      0.017     19.375      0.021     19.611      0.023      19.89      0.073      0.026       11.3       46.2       50.8         12
4064-55366-0468   162703.33+172327.52 DB                                                                                                                            2011MNRAS.417.1210G            28     18.416      0.021      18.46      0.017     18.775      0.015     19.022      0.018     19.255      0.049      0.045         22       33.6       39.5         19
5144-55829-0358   213401.58+010804.72 DB                                                                                                                            2013MNRAS.429.2143C             8     20.309      0.052     20.537      0.027     20.814      0.034      20.99      0.052     21.755      0.317      0.051       18.2       55.5      -34.8          5
4665-56209-0280   012732.96+133029.84 DB                                                                                                                            2004ApJ...607..426K            22     18.722      0.018     18.756       0.02     18.951      0.015     19.167      0.019     19.395      0.054      0.052       27.8      136.2      -48.4         18
5695-56191-0488   013224.03+245612.51 DB                                                                                                                            1986ApJS...61..305G            40     16.727      0.018     16.834      0.016     17.109      0.012     17.333       0.02     17.583      0.021      0.096       53.9      134.6        -37         35
3674-55182-0171   075140.40+411244.49 DB                                                                                                                            2006ApJS..167...40E            23     18.819      0.022     18.854      0.017     19.175      0.017     19.403      0.025     19.654      0.072      0.045       25.2      178.5       28.3         11
4501-55590-0192   080127.11+141454.88 DB                                                                                                                            2013MNRAS.429.2143C            32     17.413      0.014     17.465      0.016      17.75      0.014     18.024      0.016     18.281      0.034      0.027       33.6      207.6       21.8         27
3699-55517-0084   081058.71+501145.91 DB                                                                                                                            2013MNRAS.429.2143C            38     17.688      0.026     17.759      0.017     18.021      0.015     18.221       0.03     18.509      0.037      0.049       17.4      168.8         33         30
4683-55924-0198   083906.12+432459.28 DB                                                                                                                            2006ApJS..167...40E            27     18.317       0.03     18.358      0.035     18.588      0.019     18.788      0.019     19.053      0.045      0.023       18.4      177.4       37.3         22
5407-55926-0634   123819.28+080309.69 DB                                                                                                                            1992ApJS...78..409B            59     16.395      0.019     16.479      0.018     16.719      0.014     16.961      0.016     17.145      0.017      0.022       28.2      293.1       70.7         44
6619-56371-0138   125752.68+425255.14 DB                                                                                                                            2011MNRAS.417.1210G            39     16.981      0.019     17.116      0.026     17.461       0.05      17.64      0.018     17.908      0.024      0.013        110      118.6       74.2         35
4040-55605-0976   135532.42+001123.96 DB                                                                                                                            1986ApJS...61..305G            55     15.687       0.02     15.718      0.015     15.991      0.012     16.195      0.011     16.419      0.021      0.036       63.4      335.3         59         53
4485-55836-0894   075035.66+200332.18 DBA                                                                                                                           2013ApJS..204....5K            19     18.429      0.018      18.52      0.012     18.809      0.012     19.014      0.018     19.338      0.051      0.032       13.7      200.8       21.7         19
4637-55616-0844   100544.92+364838.32 DBA                                                                                                                           2013ApJS..204....5K            19     18.684      0.026     18.808      0.023     19.073      0.017     19.298      0.023     19.528       0.07       0.01         35      186.8       53.9         13
5440-55983-0732   134449.10+105500.79 DBA                                                                                                                           2013ApJS..204....5K            24     18.751      0.024     18.777      0.023     18.983      0.024     19.154       0.02     19.452      0.056      0.035       12.3      343.2       69.5         19
4017-55329-0950   151317.27-003523.07 DBA                                                                                                                           2015MNRAS.446.4078K            44     17.153      0.016     17.191       0.01     17.455      0.013     17.643      0.013     17.862       0.02      0.054       50.1      359.7       46.1         39
3958-55329-0346   153223.80+272503.59 DBA                                                                                                                           2013ApJS..204....5K            35     17.377      0.017     17.308      0.023     17.463      0.013     17.647      0.015      17.86      0.021      0.031       36.7       42.9       54.4         32
3926-55327-0864   155409.05+172123.86 DBA                                                                                                                           1990AJ....100.1274W            43     17.062      0.012     17.156      0.016     17.443      0.011     17.674      0.015     17.926      0.026      0.034       52.5       29.7       46.8         38
1408-52822-0147   162710.78+270332.04 DBA                                                                                                                           2013ApJS..204....5K             8     18.796      0.021     18.852      0.017     19.155       0.02     19.442      0.023     19.717      0.062      0.024       29.1       45.9       42.4          6
5064-55864-0634   220633.03+125911.12 DBA                                                                                                                           2013ApJS..204....5K            32     18.436      0.018     18.485      0.013     18.747      0.012     18.925      0.018     19.046      0.057       0.06       19.4       72.7      -33.4         14
2401-53768-0358   091131.38+302709.46 DBAH                                                                                                                          2013ApJS..204....5K            15     19.086      0.025      19.16      0.016     19.446      0.023     19.629      0.025     19.849      0.089      0.019         19      195.2       42.2         12
5364-56000-0784   110957.81+131827.66 DBAH                                                                                                                          2013ApJS..204....5K            20     18.493      0.022     18.624      0.026     18.902      0.021     19.144      0.032     19.358      0.059      0.014       41.2      238.1       62.6         15
3878-55361-0822   145325.97+294912.60 DBAH                                                                                                                          2013ApJS..204....5K            28     17.627      0.024     17.692      0.016      17.94      0.016     18.169      0.015     18.371      0.029      0.017       49.1       45.9       63.1         24
1292-52736-0581   152211.51+404455.67 DBAH                                                                                                                          2013ApJS..204....5K            17      18.21      0.025     18.216       0.02     18.652       0.02     18.554      0.023     18.834      0.041      0.015       64.2       66.5       56.2         15
4195-55452-0266   213840.11-003337.69 DBAH                                                                                                                          2013ApJS..204....5K            52     16.932      0.015     17.033      0.015     17.338      0.013     17.546      0.014     17.811      0.022      0.048       18.3       54.5      -36.7         34
1060-52636-0181   075156.10+293447.14 DBAH+M                                                                                                                        2013ApJS..204....5K             6     19.447      0.032     19.509       0.02     19.718      0.022     19.913      0.028     20.113      0.092      0.039       28.4      191.1       25.3          5
4852-55689-0762   103729.82+070902.69 DBAZ                                                                                                                          2013ApJS..204....5K            19      19.13      0.025     19.031      0.028     19.238      0.021     19.437      0.025     19.604      0.068      0.027       16.9      238.9       52.5         14
5970-56046-0616   120319.76+243955.68 DBAZ                                                                                                                          2013ApJS..204....5K            48     16.477      0.018     16.552      0.025     16.816      0.018     17.061      0.025      17.32      0.026      0.016       21.7      223.1       78.9         45
5802-56309-0328   093708.92+284205.62 DBAZH                                                                                                                         2013ApJS..204....5K            14     19.183      0.034     19.235      0.033     19.462      0.024     19.741      0.032     19.852      0.093      0.016       13.8        199       47.4         10
3663-55176-0370   073416.92+444801.21 DBZ                                                                                                                           2015MNRAS.446.4078K            17     19.325      0.028     19.381      0.015     19.608      0.019     19.842      0.026     20.173      0.097      0.051         14      173.8         26         11
2890-54495-0354   073842.57+183509.64 DBZ                                                                                                                           2013MNRAS.429.2143C            40     17.538      0.014     17.581       0.01     17.834       0.01     18.086       0.01      18.31      0.026      0.043       26.4      201.1       18.5         34
3765-55508-0252   084155.06+372311.64 DBZ                                                                                                                           1993PASP..105..761W            37      17.73       0.02      17.69      0.015     17.953      0.016      18.13      0.019     18.361      0.035      0.032       53.4      185.1       37.2         31
3782-55244-0745   094431.29-003934.01 DBZ                                                                                                                           2003AJ....126.1023H            43     17.716      0.014     17.749      0.015     17.974      0.019     18.187      0.019     18.414      0.028      0.053       32.2      236.8       37.2         36
2898-54567-0224   124703.28+493423.65 DBZA                                                                                                                          2013ApJS..204....5K            53     16.358      0.037     16.421      0.021     16.707      0.016     16.978      0.015     17.233       0.02      0.015       45.9      124.8       67.5         51
4016-55632-0240   150516.98+001659.40 DC                                                                                                                            2004ApJ...607..426K            13     19.311      0.024     19.215      0.016     19.347      0.015     19.519      0.022     19.814      0.087      0.053       22.2      358.6       48.1          9
2444-54082-0028   024323.23+275045.49 DO                                                                                                                            2013ApJS..204....5K            11      19.22      0.025     19.479      0.022     19.765      0.027     20.074      0.037     20.474      0.166      0.156       20.7      151.2      -28.8          9
0731-52460-0626   213932.49+112611.27 DO                                                                                                                            2006ApJS..167...40E             7       18.9      0.023     19.302      0.016     19.725      0.019     20.036      0.029     20.457      0.161      0.093       11.1       66.1      -29.6          5
1888-53239-0600   233747.90+492258.08 F                                                                                                                                                            48     17.399      0.016     15.993       0.01     15.679      0.009     15.594      0.008     15.567      0.012      0.214       12.1      110.8      -11.7         51
6826-56449-0998   132951.30+662922.07 sdA                                                                                                                           2016MNRAS.455.3413K             9      19.38      0.026     18.485      0.022     18.192      0.021     18.137      0.016     18.088      0.027      0.016       16.9        117       50.2          6
                                                                                                                                                                                                                                                                                                                                                               
Composite binaries                                                                                                                                                                                                                                                                                                                                             
                                                                                                                                                                                                                                                                                                                                                               
2800-54326-0502   192324.64+380251.76 sdOB+MS                                                                                                                                                      42      17.24      0.017     17.499      0.007     17.541      0.008     17.647      0.014     17.719      0.022      0.123       12.5       70.4       10.6         40
3813-55532-0064   085422.40+013650.82 sdOB+MS                                                                                                                                                      92     15.985      0.015     15.987      0.015     16.137      0.014     16.228      0.016      16.32      0.018       0.03       16.8      226.5       27.9         87
0293-51689-0508   130025.53+004530.16 sdOB+MS                                                                                                                                                      50     15.514      0.018     15.679      0.019     15.825      0.017     15.917      0.019     16.007      0.016      0.022       20.6        308       63.5         53
4781-55653-0118   142834.06+042733.23 sdOB+MS                                                                                                                                                      45     16.191      0.018     16.465      0.016     16.969       0.01     17.314       0.01     17.657      0.022      0.026       19.2      352.8       57.6         39
1567-53172-0593   170117.61+184631.79 sdOB+MS                                                                                                                                                      25     17.487      0.019     17.492      0.013     17.664       0.01     17.718      0.016     17.795      0.022      0.074       12.9       38.8       32.4         25
0674-52201-0001   223955.59-005240.16 sdO+MS                                                                                                                                                       45     14.623       0.02     14.952      0.026      15.25      0.013     15.452      0.018     15.627      0.016      0.044       15.3       67.2        -49         47
5392-56010-0226   121150.27+143716.06 sdB+K3V  30600    500                   5.57       0.06                 -3.00        0.20                                     2016ApJ...821L..13N            33     17.351      0.115     17.735      0.017     18.073      0.024     18.303      0.028     18.412      0.034       0.03         28      264.5       74.5         26
1251-52964-0167   041955.12+280158.14 sdB+MS                                                                                                                                                       35      17.45      0.019     16.712      0.028     16.437      0.022     16.312      0.025     16.332      0.021      1.003       14.2      169.2      -15.5         42
1426-52993-0314   100319.67+371634.84 sdB+MS                                                                                                                                                       48     14.986      0.022     14.929      0.034     15.085       0.02     15.128      0.019     15.223      0.014      0.013       15.3      186.1       53.3         50
3833-55290-0690   103512.78+002728.99 sdB+MS                                                                                                                                                       75     16.238      0.019     15.941      0.015     16.224      0.015     16.468      0.013     16.724      0.025       0.06       11.3      246.4       47.8         72
1755-53386-0472   113703.54+145040.53 sdB+MS                                                                                                                                                       39     16.619      0.025     16.825      0.024     16.692       0.02      16.72      0.024     16.825      0.019      0.028       15.1      244.5       68.8         39
4701-55709-0158   121735.90+375824.91 sdB+MS                                                                                                                                                       58     15.504      0.028     15.402      0.019     15.659      0.012     15.839      0.016     15.963      0.014      0.021       11.7      154.1         77         56
0336-51999-0538   124630.66-013427.20 sdB+MS                                                                                                                                                       12     18.882      0.027     18.678      0.024     18.732      0.016     18.819      0.018     18.841      0.043      0.024       11.5      300.4       61.3         11
4863-55688-0753   140203.87+072539.01 sdB+MS                                                                                                                                                       61     15.637      0.018     15.831      0.017     16.143      0.018     16.319      0.013     16.415      0.016      0.021       17.8      346.5       64.1         59
1809-53792-0298   140249.37+085424.12 sdB+MS                                                                                                                                                       36     16.857      0.019     17.033       0.02     17.235      0.016     17.365      0.015     17.485      0.026      0.022       12.1      349.1       65.2         33
1811-53533-0454   142211.11+092043.59 sdB+MS                                                                                                                                                       38     16.578      0.016     16.724      0.015      17.07      0.017     17.276      0.014     17.466      0.024      0.021       28.6      357.5       62.2         36
2134-53876-0322   142559.17+284715.28 sdB+MS                                                                                                                                                       41     16.539       0.02     16.649      0.013     16.929      0.012     17.114      0.014     17.252       0.02      0.014         27         43       69.1         40
6061-56076-0456   143549.91+411458.56 sdB+MS                                                                                                                                                       46     16.758      0.013     16.618      0.009     16.951      0.022     17.251      0.017     17.537      0.018      0.011       13.2       73.1       64.4         43
5206-56033-0212   153842.82+093441.98 sdB+MS                                                                                                                                                       50     15.516      0.021     15.676      0.014     15.844      0.012     15.952      0.017     16.019      0.018      0.033       50.9       17.1       46.9         49
2955-54562-0516   154210.89+015557.22 sdB+MS                                                                                                                                                       45     16.003      0.017     15.919      0.015     15.914      0.017     15.926      0.012     15.976      0.016       0.06       15.7        8.7         42         47
1657-53520-0613   161942.83+240715.70 sdB+MS                                                                                                                                                       46     16.792      0.022     16.422      0.023      16.46      0.016     16.485      0.013     16.574      0.018      0.058       11.9       41.5       43.3         49
4896-55712-0928   162035.73+074712.07 sdB+MS                                                                                                                                                       47     16.625      0.018     16.592      0.014     16.814      0.013     16.939      0.015     16.992      0.027      0.065       11.8       21.7         37         45
2798-54397-0112   184109.99+405053.06 sdB+MS                                                                                                                                                       49     16.171      0.018     16.324      0.008     16.479      0.005     16.505      0.007     16.547      0.013      0.049       23.8       69.8       19.2         51
1890-53237-0183   211339.69+100640.42 sdB+MS                                                                                                                                                       37     16.421      0.012     16.419      0.015     16.539      0.008     16.601      0.013     16.635      0.018      0.064       12.3       60.5      -25.4         39
1811-53533-0126   142138.17+075319.58 sdBV+G5                                                                                                                                                      50      14.69      0.015     14.883      0.021     15.146      0.018     15.328      0.013     15.526      0.022      0.024       28.4      355.1       61.3         51
6026-56071-0283   165841.83+413115.56 sdBV+G5                                                                                                                                                      63     15.901      0.023     15.986      0.016     16.168      0.015     16.268       0.02     16.399      0.019      0.019       11.7       65.9       38.1         62
2158-54209-0360   151640.23+225712.57 sdB+MS                                                                                                                                                       58      14.94      0.014     15.002       0.02     15.196      0.012     15.325      0.012     15.385      0.012      0.035       40.8       33.8         57         59
2760-54506-0391   142104.81+173628.80 sdOB+MS                                                                                                                                                      42       16.2      0.022     16.247      0.017      16.42      0.014     16.534      0.016     16.629      0.024      0.021       10.6       12.9       67.2         42
                                                                                                                                                                                                                                                                                                                                                               
Literature                                                                                                                                                                                                                                                                                                                                                     
                                                                                                                                                                                                                                                                                                                                                               
1455-53089-0389   123905.04+473750.78 sdB      28400    800                   5.55       0.10                 -2.50        0.20                                     2003A&A...400..939E            48     15.089      0.017     15.302      0.017      15.77      0.013     16.125      0.017     16.435       0.02      0.014       15.7      128.8       69.4         45
5041-55749-0976   221617.96+135121.06 sdB      20300    1000                  4.75       0.20                 -2.30        0.20                                     2003A&A...400..939E            58     15.798      0.017     15.647      0.019     15.974      0.012     16.244      0.021     16.423      0.027      0.063       16.2       75.5      -34.4         55
6299-56478-0216   222732.67+223610.14 sdB      31500    800                   5.85       0.10                 -1.60        0.20                                     2003A&A...400..939E            80     15.526      0.012     15.756      0.009     16.198      0.009     16.528      0.013     16.803      0.018      0.037       16.5       84.5      -29.3         74
2359-53800-0419   105412.68+291711.86 sdOB     36300    900                   5.95       0.10                 -0.60        0.20                                     2003A&A...400..939E            41     16.493      0.027     16.784      0.036     17.318      0.017     17.664      0.019     17.989      0.036      0.016       23.2      201.2       64.2         35
0523-52026-0259   125408.32+014324.10 He-sdO   48208    1000                  5.98       0.10                 1.03         0.10                                     2007A&A...462..269S            48      14.83      0.023     15.304      0.032     15.797      0.017     16.191      0.016     16.521       0.02      0.018       27.4      304.5       64.6         47
0293-51689-0572   130059.21+005711.76 He-sdOB  39359    1000                  5.64       0.10                 -0.53        0.10                                     2007A&A...462..269S            47     15.968      0.018     16.273      0.011     16.661      0.009     16.903      0.015     17.062      0.021      0.022       10.6      308.3       63.7         45
4217-55478-0306   000607.89-010321.20 He-sdO   44845    2000                  6.08       0.20                 1.97         0.40                                     2009PhDT.......273H            47     17.023      0.014     17.481      0.028     17.918      0.023     18.263      0.021     18.513      0.033      0.032       12.9       98.4      -61.8         36
0890-52583-0099   075249.96+305935.17 He-sdO   41077    2000                  6.22       0.20                 0.29         0.40                                     2009PhDT.......273H            21     17.769      0.016      18.08      0.016      18.49      0.015     18.756      0.016     19.025      0.042      0.042       10.5      189.7       25.9         16
1442-53050-0019   113730.87+460006.27 He-sdO   48889    5000                  5.69       0.20                 1.09         0.40                                     2009PhDT.......273H            47     14.481      0.011     14.876      0.017     15.404      0.013     15.798      0.013     16.094      0.017      0.024       21.6      155.9       66.1         47
5389-55953-0937   120606.00+080943.18 He-sdO   48524    2000                  5.75       0.20                 1.80         0.40                                     2009PhDT.......273H            69     15.422      0.011     15.874      0.029     16.395      0.015     16.777      0.019     17.111      0.017      0.015       27.4      271.3       68.2         65
3972-55589-0960   125301.62+394622.08 He-sdO   46140    2000                  5.86       0.20                 3.00         0.40                                     2009PhDT.......273H            39     16.656      0.017     17.109      0.027     17.606      0.018     17.968      0.017     18.276      0.027      0.014       15.5      121.5       77.4         25
4030-55634-0280   141505.47+020237.03 He-sdO   43681    2000                  5.89       0.20                 2.46         0.40                                     2009PhDT.......273H            31     17.813      0.022     18.193      0.017     18.602      0.019     18.988       0.02     19.251      0.065      0.045         15      345.1       57.9         20
0917-52400-0189   141812.51-024426.98 He-sdO   70931    7000                  5.82       0.20                 0.88         0.40                                     2009PhDT.......273H            49     16.107      0.016     16.607      0.022     17.097      0.024     17.462      0.019      17.78      0.025      0.055       28.2      341.3       53.5         45
4722-55735-0916   154227.88+310601.84 He-sdO   46269    2000                  5.40       0.20                 1.42         0.40                                     2009PhDT.......273H            43     16.861      0.018     17.302       0.02      17.78      0.016     18.109      0.018     18.436      0.033      0.031       11.9       49.5       52.7         31
5203-56034-0106   161507.08+105513.45 He-sdO   46326    2000                  5.77       0.20                 3.00         0.40                                     2009PhDT.......273H            36     17.012      0.017     17.383      0.016     17.813      0.015     18.142      0.016     18.448      0.032      0.043       15.2       24.5       39.6         30
4056-55357-0388   162435.66+150355.41 He-sdO   44586    2000                  5.89       0.20                 1.56         0.40                                     2009PhDT.......273H            35     17.411      0.013     17.837      0.016     18.276      0.017     18.639      0.015      18.95      0.046      0.046       15.4       30.6       39.2         25
2303-54629-0505   200815.48-110103.99 He-sdO   49516    5000                  5.64       0.20                 1.37         0.40                                     2009PhDT.......273H            43     16.638      0.018     16.899      0.011     17.154       0.01     17.407      0.018     17.674       0.02      0.119       15.3       31.5        -22         40
5948-56107-0060   220429.52+211610.64 He-sdO   49967    5000                  5.84       0.20                 3.00         0.40                                     2009PhDT.......273H            63      15.24      0.025     15.578      0.013     16.024      0.011     16.383      0.015     16.646      0.021      0.085       23.7       78.8        -27         60
6001-56072-0348   134621.23+224836.74 He-sdOB  39847    2000                  5.75       0.20                 -0.09        0.40                                     2009PhDT.......273H            40      16.44      0.011     16.885      0.013      17.42      0.016     17.773      0.016     18.123      0.024      0.012       10.4       16.8       76.8         34
5448-56013-0012   140453.69+124428.43 He-sdOB  40083    2000                  5.80       0.20                 0.27         0.40                                     2009PhDT.......273H            40     16.445      0.015     16.824      0.028     17.299      0.019     17.696      0.018     18.028      0.028      0.028       14.2      356.6       67.6         35
5479-56016-0396   145614.47+165740.49 He-sdOB  40090    2000                  5.68       0.20                 2.03         0.40                                     2009PhDT.......273H            43     16.688       0.02     17.061      0.027     17.499      0.013     17.866      0.021     18.161       0.03      0.023       16.4         20       59.4         36
1341-52786-0278   164042.91+311734.65 He-sdOB  40093    2000                  6.40       0.20                 1.12         0.40                                     2009PhDT.......273H            25     16.781      0.021     17.089      0.015     17.474      0.015     17.678      0.015     17.887      0.028      0.025       20.9       52.2       40.4         23
2194-53904-0407   174442.35+263829.95 He-sdOB  39054    2000                  6.10       0.20                 1.17         0.20                                     2009PhDT.......273H            38     17.475      0.024     17.713      0.011     17.985      0.007     18.152      0.012     18.268      0.027      0.049       15.3       51.2       25.6         36
1917-53557-0254   204358.55-065025.86 He-sdOB  36619    2000                  5.93       0.20                 -0.13        0.40                                     2009PhDT.......273H            28     17.851      0.017     18.184      0.016     18.618      0.015     18.978      0.021     19.239      0.054      0.033       20.2       39.9      -28.1         23
2339-53729-0267   032107.05+045150.72 sdO      39190    2000                  5.74       0.20                 -0.19        0.40                                     2009PhDT.......273H            28     17.969      0.026     18.213      0.025     18.504      0.018     18.749      0.024     18.935      0.041      0.134       12.7      177.2      -41.7         24
2299-53711-0314   055950.32+635807.77 sdO      43700    2000                  5.45       0.20                 -2.89        0.40                                     2009PhDT.......273H            38     16.783      0.017     17.012      0.013     17.356      0.008     17.644      0.014     17.948      0.022      0.128       13.5      149.8       18.8         35
0997-52734-0349   101213.21+064030.72 sdO      58474    6000                  5.62       0.20                 -0.83        0.40                                     2009PhDT.......273H            47     14.942      0.017     15.332      0.015     15.858      0.015     16.245      0.016     16.592      0.025      0.022       26.9        234       47.1         45
4771-55925-0345   110053.54+034622.78 sdO      58435    6000                  5.69       0.20                 -0.91        0.40                                     2009PhDT.......273H            46     16.535      0.015     16.954      0.011     17.385      0.016     17.624      0.016     17.846      0.025      0.038       16.1      249.6       54.8         35
2212-53789-0548   110920.39+264725.36 sdO      40528    2000                  5.40       0.20                 -3.72        0.40                                     2009PhDT.......273H            49     14.854      0.016     15.231       0.02     15.737      0.015     16.041      0.014     16.307      0.022      0.017       12.3      207.9       67.3         47
2216-53795-0400   111829.80+271701.91 sdO      48463    2000                  5.72       0.20                 -1.20        0.40                                     2009PhDT.......273H            47     14.982      0.017     15.463      0.013     15.939      0.028     16.343      0.014     16.629      0.018      0.016       25.5      207.1       69.4         44
2393-54156-0630   112056.23+093641.79 sdO      51838    5000                  5.40       0.20                 -2.47        0.40                                     2009PhDT.......273H            73     15.886      0.023     16.193      0.017     16.654      0.012     17.015       0.01     17.328      0.016      0.044       11.3        248       62.4         67
6643-56386-0364   114114.84+421222.34 sdO      43313    2000                  5.82       0.20                 -0.94        0.40                                     2009PhDT.......273H            61     15.295      0.018     15.652      0.014      16.05      0.013     16.268      0.014     16.467      0.016      0.023       12.3      161.9       69.2         58
5969-56069-0137   120521.47+224702.17 sdO      57364    6000                  5.41       0.20                 -0.65        0.40                                     2009PhDT.......273H            34     17.224      0.021     17.737      0.013     18.311      0.013     18.726      0.023      19.03      0.046      0.026       10.4        233       78.7         23
1018-52672-0637   121424.81+550226.27 sdO      59354    6000                  5.57       0.20                 -1.63        0.40                                     2009PhDT.......273H            39     16.103      0.014     16.554      0.015     17.093      0.015     17.482      0.011     17.816      0.023      0.012       13.2        134       61.3         32
0518-52282-0144   121643.73+020835.92 sdO      41435    2000                  5.79       0.20                 -0.09        0.40                                     2009PhDT.......273H            17     17.963      0.024     18.364      0.029     18.861      0.017     19.215      0.023     19.671      0.095      0.018       12.3      283.1       63.7         12
5403-55979-0052   123613.90+111834.00 sdO      63897    6000                  5.53       0.20                 -0.44        0.40                                     2009PhDT.......273H            32     17.494      0.039      17.87       0.02     18.345      0.024     18.645      0.022     18.935      0.047      0.029       17.4      289.5       73.8         22
4757-55653-0489   124819.08+035003.12 sdO      65214    6000                  5.75       0.20                 -0.95        0.40                                     2009PhDT.......273H            46     16.052      0.021     16.559      0.031     17.075      0.012     17.456      0.023     17.777      0.031      0.026       27.6        301       66.7         32
0910-52377-0250   132556.94-032329.64 sdO      53272    5000                  5.77       0.20                 -2.23        0.40                                     2009PhDT.......273H            24     17.313      0.023     17.729      0.017     18.257      0.021       18.6      0.018     18.949       0.05      0.037       16.3      319.5       58.4         19
2157-54242-0412   151613.21+273854.89 sdO      47463    2000                  6.11       0.20                 -1.63        0.40                                     2009PhDT.......273H            38     16.006       0.05     16.363      0.016     16.723      0.018     16.949      0.022     17.095       0.02      0.031         14       42.4         58         37
2303-54629-0626   201240.58-110042.02 sdO      64008    6000                  5.28       0.20                 -1.04        0.40                                     2009PhDT.......273H            53      15.61       0.02     15.932      0.012     16.331      0.008     16.653      0.012     16.919      0.017      0.082       24.7         32        -23         52
0386-51788-0495   235108.66+002623.02 sdO      41749    2000                  6.04       0.20                 -0.25        0.40                                     2009PhDT.......273H            24     16.955      0.017       17.3      0.019     17.774      0.016     18.071      0.018     18.306       0.03      0.023       13.3       92.7      -58.9         20
5970-56046-0380   120352.22+235343.31 sdOB     40237    2000                  5.75       0.20                 -0.36        0.40                                     2009PhDT.......273H            42     16.315      0.014     16.761      0.024      17.26      0.021     17.612      0.013     17.904      0.021      0.023       34.3      227.1       78.8         35
4755-55660-0176   124520.88+030951.41 sdOB     38472    2000                  6.00       0.20                 -0.67        0.40                                     2009PhDT.......273H            25     18.005      0.024     18.362      0.019     18.857      0.014     19.198      0.026     19.334       0.07       0.02         12      299.2         66         17
1344-52792-0074   133810.31+431743.11 sdOB     36756    2000                  5.22       0.20                 -0.97        0.40                                     2009PhDT.......273H            27     16.839      0.029     16.747       0.02     16.849      0.014     16.964      0.016     17.069      0.023      0.008         16       95.6       71.3         29
6014-56072-0290   142718.20+223851.70 sdOB     38650    2000                  5.46       0.20                 -0.75        0.40                                     2009PhDT.......273H            26     17.734      0.016     17.816      0.022     17.913      0.016     17.968       0.02     18.051      0.027      0.057       19.9       26.6       67.8         26
1326-52764-0078   143314.75+530935.69 sdOB     36833    2000                  5.83       0.20                 -1.55        0.40                                     2009PhDT.......273H            29     16.458      0.012     16.865      0.018     17.379      0.013     17.745      0.017     18.097      0.022      0.008       12.3         94       57.9         25
2157-54242-0270   151158.23+255411.59 sdOB     35661    2000                  5.76       0.20                 -1.52        0.40                                     2009PhDT.......273H            20     17.471       0.02     17.784      0.024     18.137      0.017       18.3      0.018     18.408       0.03      0.049       14.4       38.8       58.6         17
4978-56036-0412   152332.81+353236.87 sdOB     37656    2000                  5.64       0.20                 -0.55        0.40                                     2009PhDT.......273H            42     16.053      0.016     16.428       0.02     16.879      0.014     17.179      0.015     17.438      0.019      0.015         28       57.1       56.7         39
4877-55707-0410   154958.29+043820.13 sdOB     36140    2000                  5.85       0.20                 -1.12        0.40                                     2009PhDT.......273H            25     17.873      0.021     18.134      0.025     18.635      0.018     18.938      0.026     19.315      0.069      0.059       15.6       13.2       41.9         19
2303-54629-0015   201124.57-121250.37 sdOB     39736    2000                  5.04       0.20                 -2.29        0.40                                     2009PhDT.......273H            28     16.492      0.022     16.693      0.008     17.055      0.009      17.34       0.01     17.585       0.02      0.106       14.2       30.7      -23.2         25
2248-53558-0172   202550.42+133040.73 sdOB     34393    2000                  5.77       0.20                 -1.71        0.40                                     2009PhDT.......273H            26     16.958      0.016     17.196      0.005     17.674      0.005     17.738      0.019     18.308      0.031       0.07       12.8       56.3      -13.9         21
1891-53238-0325   211220.42+112955.49 sdOB     36268    2000                  5.63       0.20                 -1.09        0.40                                     2009PhDT.......273H            25     18.094      0.022     18.239      0.015     18.444       0.01     18.558      0.016     18.747      0.048       0.09       19.9       61.5      -24.3         22
0830-52293-0562   085727.66+424215.41 He-sdO   39500    1900                  5.63       0.24                 0.20         0.20                                     2015A&A...577A..26G            19     17.966      0.018     18.271      0.023      18.73       0.02     19.085      0.024     19.384      0.066      0.022       11.3      178.6       40.6         13
1300-52973-0245   090252.99+073533.95 He-sdO   40100    500                   5.91       0.19                 2.00                                                  2015A&A...577A..26G            34      16.73      0.019     17.085      0.015     17.525      0.017     17.886       0.02     18.197      0.028      0.051       13.5      221.6       32.6         30
5798-56326-0156   094856.96+334150.87 He-sdO   51000    1200                  5.87       0.12                 1.80         0.50                                     2015A&A...577A..26G            37     16.936      0.021     17.382      0.022     17.935      0.012      18.29      0.015     18.636      0.036       0.01       15.3      191.9       50.4         28
4732-55648-0982   110215.46+024034.18 He-sdO   56600    4200                  5.36       0.22                 2.00                                                  2015A&A...577A..26G            37     16.832      0.025     17.233      0.014     17.736      0.013     18.071      0.018      18.45      0.034       0.03       11.3      251.3       54.2         29
2781-54266-0435   152136.26+162150.32 He-sdO   47400    1000                  5.81       0.08                 1.60         0.40                                     2015A&A...577A..26G            40     16.387      0.018     16.819      0.013     17.333      0.013     17.687      0.016     18.017      0.026       0.03       18.6       23.6       53.7         34
2259-53565-0443   204940.86+165003.61 He-sdO   43000    700                   5.71       0.13                 2.00                                                  2015A&A...577A..26G            36     17.329      0.023      17.66      0.042     18.132        0.1      18.49      0.174     18.755       0.04      0.069       24.2       62.5      -16.8         30
1377-53050-0211   134352.14+394008.38 He-sdOB  36000    2100                  4.78       0.30                 -0.20        0.20                                     2015A&A...577A..26G            17     17.868      0.032      18.06      0.027      18.25      0.018     18.436      0.019      18.56      0.036      0.006       16.9       85.3       73.4         16
3958-55329-0404   153237.93+275636.91 He-sdOB  37700    1300                  6.09       0.22                 0.00         0.20                                     2015A&A...577A..26G            23     17.962      0.021     18.276      0.018     18.733      0.014     19.066      0.017     19.286      0.043      0.027       15.9       43.8       54.4         16
1576-53496-0130   161938.65+252122.40 He-sdOB  35000    2000                  5.80       0.33                 -0.40        0.20                                     2015A&A...577A..26G            25      16.97      0.021     17.284      0.016     17.721      0.015     18.043      0.019     18.382      0.026      0.051       15.7       43.1       43.6         22
2334-53713-0394   032138.68+053840.06 sdB      30700    500                   5.74       0.06                 -2.40        0.10                                     2015A&A...577A..26G            67     14.856      0.014     14.877      0.013     15.136       0.01     15.362      0.013     15.584      0.026      0.182         12      176.5      -41.1         67
1870-53383-0456   075937.16+541022.26 sdB      31300    700                   5.30       0.10                 -3.30        0.30                                     2015A&A...577A..26G            24     17.323      0.019     17.519      0.018     17.985      0.015     18.284      0.017     18.616      0.035       0.03       16.1        164       31.5         19
4650-55648-0310   115358.81+353928.83 sdB      29400    500                   5.49       0.06                 -2.50        0.30                                     2015A&A...577A..26G            51     16.128      0.017     16.268      0.021     16.733      0.013     17.026       0.02     17.294      0.019      0.018       23.5      174.5       75.1         45
7098-56661-0849   115716.38+612410.76 sdB      29900    500                   5.59       0.08                 -3.20        0.80                                     2015A&A...577A..26G            41     16.773      0.019     16.965      0.025     17.433      0.016     17.769      0.016     18.042      0.027      0.022       13.6      134.1       54.5         33
5847-56037-0610   120427.94+172745.28 sdB      25100    900                   5.25       0.15                 -2.60        0.40                                     2015A&A...577A..26G            26     17.937      0.047     18.001       0.02     18.431      0.019     19.035      0.028     19.038      0.043      0.029       10.4      252.2       75.5         19
2467-54176-0444   120855.52+403716.15 sdB      34100    900                   5.98       0.13                 -1.50        0.10                                     2015A&A...577A..26G            30     17.899       0.02     18.273      0.029     18.785      0.016     19.173      0.017      19.45      0.056      0.016       13.4      153.3       73.9         22
6619-56371-0198   125702.31+435245.73 sdB      28000    1100                  5.77       0.17                 -3.00                                                 2015A&A...577A..26G            29     17.777      0.021     17.955      0.016     18.439      0.018     18.746      0.015     19.146      0.039      0.013       10.6      119.4       73.2         21
4033-55332-0267   140545.26+014418.98 sdB      27300    800                   5.37       0.16                 -1.90        0.20                                     2015A&A...577A..26G            57     15.597      0.017     15.587      0.021     16.013      0.014     16.339      0.017      16.58      0.013       0.03       13.9      341.1         59         54
6791-56429-0052   154531.02+563944.78 sdB      26200    900                   5.13       0.14                 -2.00        0.20                                     2015A&A...577A..26G            40     16.739      0.016     16.791      0.013     17.228      0.014     17.539      0.012     17.826      0.026       0.01         11         89       47.4         33
1339-52767-0063   164122.33+334452.08 sdB      28200    500                   5.49       0.11                 -2.50        0.30                                     2015A&A...577A..26G            54     15.051      0.014     15.223      0.012     15.713      0.009     16.057      0.011     16.375       0.02      0.022       18.9       55.4       40.6         53
2817-54627-0277   164853.26+121702.98 sdB      30400    500                   5.38       0.11                 -3.00                                                 2015A&A...577A..26G            26     18.065      0.017     18.274       0.01     18.715      0.011     19.003      0.014     19.175      0.051      0.044       16.8       30.4       32.7         22
2183-53536-0625   175125.67+255003.51 sdB      30600    500                   5.48       0.08                 -3.00                                                 2015A&A...577A..26G            34     17.034      0.018     17.204       0.01     17.547      0.011     17.789       0.01     18.039      0.021      0.076         11       50.9         24         31
1909-53261-0479   204247.51+001913.97 sdB      34200    400                   5.89       0.08                 -1.30        0.10                                     2015A&A...577A..26G            16     19.035      0.024     19.294      0.017     19.726      0.021      20.14      0.029     20.311      0.147      0.061       12.4       46.8      -24.4         11
0635-52145-0446   204546.82-054355.69 sdB      35500    500                   5.47       0.09                 -1.40        0.20                                     2015A&A...577A..26G            27     17.607      0.018     17.788      0.009     17.947      0.008      18.08      0.011     18.153      0.028       0.04       16.9       41.3        -28         25
4192-55469-0384   211651.96-003328.59 sdB      27900    800                   5.78       0.15                 -3.90        0.70                                     2015A&A...577A..26G            43     17.611      0.023     17.726      0.017     18.171      0.013      18.47      0.016     18.768      0.039      0.049       13.7       50.9      -32.1         34
0390-51900-0115   002323.99-002953.33 sdB+WD   29200    500                   5.69       0.05                 -2.00        0.10                                     2015A&A...577A..26G            83     15.131      0.014     15.305      0.024     15.768      0.016      16.11      0.011     16.447      0.017      0.022       29.6      107.6      -62.5         81
4743-55645-0784   095101.28+034756.97 sdB+WD   29800    300                   5.48       0.04                 -2.80        0.30                                     2015A&A...577A..26G            64     15.578      0.014     15.718      0.012     16.083      0.013     16.336      0.013     16.524      0.017      0.033       14.5      233.3       41.1         61
6455-56370-0246   102151.65+301011.81 sdB+WD   30700    500                   5.71       0.06                 -3.00                                                 2015A&A...577A..26G            31      17.79      0.036     17.967      0.024      18.42      0.017     18.776      0.022      19.11      0.046      0.022         13      198.6       57.2         23
0282-51630-0102   113840.69-003531.80 sdB+WD   31200    600                   5.54       0.09                 -3.00                                                 2015A&A...577A..26G            73     13.967      0.021     15.656      0.002     14.665      0.022     15.025      0.017     15.688      0.018      0.015       26.3      267.7       57.2         71
2904-54574-0511   134632.66+281722.75 sdB+WD   28800    600                   5.46       0.07                 -2.60        0.20                                     2015A&A...577A..26G           106     14.475      0.015     14.623      0.017     15.115      0.017     15.468       0.02     15.781      0.018      0.013       16.7       41.6       77.8        103
1718-53850-0298   150513.52+110836.66 sdB+WD   33200    500                   5.80       0.10                 -2.30        0.10                                     2015A&A...577A..26G            54     14.856      0.014     15.106      0.014     15.589      0.015     15.968      0.014     16.275      0.024      0.035       29.2       12.5       54.8         53
4012-55327-0363   152222.15-013018.43 sdB+WD   25200    700                   5.47       0.09                 -3.00                                                 2015A&A...577A..26G            42     17.754       0.02     17.688      0.011     17.935      0.016     18.222      0.022     18.426      0.037      0.134       16.7        0.8       43.8         36
2182-53905-0523   172624.10+274419.35 sdB+WD   32600    500                   5.84       0.05                 -2.20        0.10                                     2015A&A...577A..26G            51     15.472      0.017     15.733      0.013     16.219       0.01     16.566      0.012     16.883      0.023      0.047       17.7       50.9       29.9         49
4223-55451-0920   005107.03+004232.42 sdOB     38500    300                   5.83       0.07                 -1.00        0.10                                     2015A&A...577A..26G            67     15.279      0.015     15.581      0.021     16.106      0.016     16.454       0.02     16.771      0.015      0.021       13.2      122.8      -62.2         62
4508-55600-0910   082657.29+122818.06 sdOB     36500    400                   5.83       0.12                 -1.40        0.10                                     2015A&A...577A..26G            49     16.486      0.018     16.783      0.013     17.282      0.018     17.581      0.023     17.874      0.022      0.029       18.9      212.2       26.8         38
1722-53852-0345   152705.04+110843.91 sdOB     37600    500                   5.62       0.10                 -0.50        0.10                                     2015A&A...577A..26G            40     16.806      0.012     17.075      0.015     17.428      0.018     17.615      0.015     17.735       0.02      0.032       22.1         17       50.1         37
4964-55749-0560   160623.21+363005.52 sdOB     36400    700                   5.34       0.17                 -0.50        0.10                                     2015A&A...577A..26G            25     18.213      0.019     18.391       0.02     18.496      0.018     18.577      0.021     18.679      0.033      0.016       15.8       58.4         48         20
4177-55688-0958   170810.98+244341.44 sdOB     35600    800                   5.58       0.14                 -0.80        0.10                                     2015A&A...577A..26G            23     17.911      0.019     18.203      0.014      18.66      0.014     19.045      0.025     19.376      0.077      0.044       15.7       46.1       32.9         15
2867-54479-0172   100019.98-003413.33 O(H)     93700    10700                 5.88       0.10                 -0.60        0.20                                     2015MNRAS.448.2260G            59     17.071      0.013     17.507      0.014     18.025      0.019     18.388      0.018     18.749      0.033      0.037       14.2      239.8       40.4         48
2241-54169-0028   130346.62+264630.67 He-sdO   49400    1280                  6.54       0.18                 -0.10        0.26                                     2016ApJ...818..202L            50     14.855      0.014     15.341      0.016     15.878       0.02     16.232      0.015     16.617      0.016       0.01       15.2       26.3       87.2         48
4026-55325-0414   143729.15-021506.07 He-sdOB  35870    1180                  5.70       0.13                 0.00         0.14                                     2016ApJ...818..202L            58     15.315      0.015     15.651      0.022     16.074      0.014     16.442      0.027     16.801      0.016      0.045       47.3      348.1       51.1         51
2676-54179-0632   065251.84+290023.26 sdB      32110    580                   5.70       0.13                 -1.91        0.12                                     2016ApJ...818..202L            53      14.31      0.011      14.56      0.011     15.006      0.006     15.366      0.009     15.646      0.018      0.058       12.3      186.8       13.1         52
5794-56282-0466   094729.36+271626.97 sdB      28320    1720                  5.89       0.23                 -2.26                                                 2016ApJ...818..202L            53     16.171      0.011     16.346      0.023     16.835      0.026     17.182      0.021     17.367       0.02      0.023         13      201.8       49.3         43
4786-55651-0830   134131.48+045446.70 sdO      61370    9290                  6.30       0.22                 -1.61        0.38                                     2016ApJ...818..202L            66     15.503       0.02     15.914      0.018     16.484      0.018     16.854      0.016     17.204      0.022      0.024       10.6      333.4       64.8         59
5322-56003-0742   095058.05+182618.45 sdOB     35340    970                   5.85       0.19                 -1.84        0.20                                     2016ApJ...818..202L            47     15.578      0.017     15.878      0.017     16.315      0.018     16.564       0.02     16.758      0.022      0.022       13.3        215       47.7         44
6617-56365-0318   124201.73+434023.11 sdOB     37400    1720                  5.67       0.23                 -0.23        0.20                                     2016ApJ...818..202L            42     16.345      0.016     16.666      0.018      17.16      0.009     17.538      0.016     17.849      0.038      0.017         23      128.9       73.3         36
5784-56029-0716   095911.48+220003.87 He-sdOB  39447    1162                  5.37       0.21                 -1.00        0.20                                     Geierprep                      32     17.577      0.022     17.708      0.027     17.882      0.015     17.943       0.02     18.025      0.032      0.022       11.9      210.7       50.7         28
5856-56090-0617   124552.81+175112.11 He-sdOB  39718    1017                  5.96       0.17                 -0.90        0.20                                     Geierprep                      32     17.327      0.017      17.72      0.017     18.179      0.014     18.536      0.014     18.881       0.04      0.019       19.7      294.8       80.6         25
5859-56065-0820   125738.33+181724.07 He-sdOB  47532    979                   6.10       0.16                 -0.90        0.20                                     Geierprep                      35     17.218      0.015     17.599       0.02     18.029      0.012     18.387       0.02     18.654      0.039      0.026       28.7      312.4         81         28
4485-55836-0268   074807.32+193247.61 sdB      26183    1262                  5.34       0.18                 -2.20        0.20                                     Geierprep                      46     17.378      0.016     17.466      0.013     17.912      0.014     18.218      0.012     18.457      0.028      0.045       12.2        201         21         36
3676-55186-0804   075236.79+441642.35 sdB      34234    1046                  5.75       0.16                 -1.00        0.20                                     Geierprep                      31     17.048      0.014     17.345      0.022     17.787      0.013     18.104      0.016     18.396      0.034      0.037       18.1      175.2       29.1         20
5288-55865-0362   084447.00+113909.95 sdB      28905    1115                  5.37       0.16                 -2.40        0.20                                     Geierprep                      76     15.939      0.016     16.102      0.043     16.269      0.012     16.442      0.019      16.58      0.021       0.04         19      215.1       30.4         72
4603-55999-0898   091225.13+421922.44 sdB      29668    1066                  5.50       0.17                 -3.00                                                 Geierprep                      36     17.157      0.015     17.366      0.015     17.844       0.01     18.175      0.024     18.521      0.029      0.016       12.6      179.1       43.4         29
4559-55597-0558   102439.42+383917.90 sdB      29739    1027                  5.62       0.16                 -2.20        0.20                                     Geierprep                      53     16.331      0.019     16.493      0.023     17.004       0.02      17.31      0.027     17.684      0.023       0.01       20.6      182.8       57.4         41
6439-56358-0726   103810.94+253204.74 sdB      23288    1291                  4.91       0.17                 -2.10        0.20                                     Geierprep                      42     16.837      0.012     16.799      0.016      17.18      0.017     17.509      0.018     17.756      0.022       0.02       15.5      208.3       60.2         38
6703-56636-0530   103854.01+525847.80 sdB      26127    1191                  5.31       0.17                 -2.70        0.20                                     Geierprep                      68     15.778      0.011     15.955      0.023     16.409      0.015     16.741      0.016     17.031      0.021      0.017       11.8      157.3       54.4         59
3773-55240-0550   110302.37-010338.91 sdB      29223    1059                  5.47       0.16                 -2.40        0.20                                     Geierprep                      67     16.329      0.016     16.402       0.03     16.638      0.015     16.825      0.015     16.954      0.016      0.038       22.4      255.8       51.6         61
5888-56041-0730   110614.30+180918.55 sdB      26588    1164                  5.54       0.16                 -1.80        0.20                                     Geierprep                      42     17.053      0.014     17.235      0.032     17.668      0.018     17.995      0.019     18.302      0.028       0.02       16.6      227.7       64.2         34
4617-55617-0502   111621.61+390254.30 sdB      27421    1256                  5.54       0.18                 -2.10        0.20                                     Geierprep                      31     17.653      0.025     17.748      0.015     18.244      0.019      18.55      0.018     18.858      0.053      0.013       15.2      175.8       66.9         24
5369-56272-0171   112222.41+072432.30 sdB      24436    1352                  5.03       0.18                 -2.20        0.20                                     Geierprep                      57     16.691      0.016      16.69      0.026     17.099      0.017     17.403      0.018     17.673       0.02      0.048       11.6      251.9       61.1         49
6837-56442-0726   122637.12+575927.58 sdB      29637    1129                  5.35       0.18                 -2.50        0.20                                     Geierprep                      41     16.686      0.008     16.904      0.021     17.408      0.017     17.768      0.041       18.1      0.027      0.009       16.4      129.3       58.8         28
5424-56033-0076   131546.07+161326.48 sdB      32371    964                   5.81       0.15                 -2.10        0.20                                     Geierprep                      49     15.275      0.013     15.569      0.022     16.048      0.013     16.359      0.012      16.71      0.013       0.02       10.8      331.5       77.7         47
4027-55629-0278   142339.81+014947.10 sdB      31296    1050                  5.71       0.16                 -2.10        0.20                                     Geierprep                      50     17.027      0.023     17.173      0.018     17.563      0.014     17.849      0.019     18.094      0.038      0.028       21.6        348       56.4         38
4021-55620-0730   144024.72+022118.57 sdB      36699    950                   5.78       0.16                 -1.10        0.20                                     Geierprep                      44     17.213      0.026     17.403      0.018     17.622      0.015     17.702      0.018     17.711      0.032      0.036       10.3      354.1         54         38
5470-56008-0830   144209.91+105733.77 sdB      29231    1093                  5.47       0.16                 -2.50        0.20                                     Geierprep                      36     17.367      0.015      17.56      0.017     18.011      0.012     18.319      0.016     18.562      0.033      0.026       17.7        6.4       59.4         30
5470-56008-0164   144307.70+093133.91 sdB      31288    1016                  5.66       0.15                 -2.30        0.20                                     Geierprep                      39     16.989      0.013     17.181      0.016     17.646      0.017     17.886      0.015       18.1      0.025      0.026       11.3        4.5       58.3         33
3870-55273-0058   150222.36+320220.75 sdB      31046    997                   5.79       0.15                 -3.00                                                 Geierprep                      38     17.399      0.026     17.605      0.019       18.1      0.015     18.468      0.014     18.739      0.038      0.016         22       50.7       61.2         27
2753-54234-0059   152427.24+120207.61 sdB      30530    983                   5.67       0.14                 -2.00        0.20                                     Geierprep                      42     15.788      0.019     15.954      0.011     16.392      0.016     16.739      0.017     17.045      0.018      0.041         11       17.7       51.1         41
4012-55327-0988   152905.62+002137.40 sdB      34696    972                   6.06       0.15                 -1.30        0.20                                     Geierprep                      36      17.93       0.02     18.155      0.012     18.611      0.013     18.951      0.017     19.255      0.057      0.053       12.1        4.3       43.7         25
4070-55681-0510   160911.90+134744.15 sdB      34856    1053                  5.45       0.17                 -2.50        0.20                                     Geierprep                      30     17.681      0.023     17.999      0.017     18.507      0.015     18.819      0.023     19.195      0.058       0.04       12.3       27.1       42.1         20
4061-55362-0750   163213.05+205124.04 sdB      29035    1110                  5.58       0.16                 -1.40        0.20                                     Geierprep                      39     17.279      0.024     17.403      0.016     17.815      0.019     18.141      0.017      18.46      0.032      0.048       13.3       38.4       39.6         33
2185-53532-0059   164236.24+351432.32 sdB      25688    1351                  5.13       0.21                 -1.20        0.20                                     Geierprep                      37     17.879      0.017     17.998      0.016     18.455      0.016     18.816      0.019     19.094      0.045      0.027       10.3       57.4       40.6         32
6027-56103-0258   164419.45+452326.47 sdB      33424    930                   5.87       0.14                 -3.00                                                 Geierprep                      39     16.894      0.014     17.102      0.019     17.614      0.012      17.98      0.016     18.256      0.025      0.011       26.5       70.8       40.8         32
2817-54627-0564   165355.43+131244.28 sdB      29172    1108                  5.60       0.18                 -2.30        0.20                                     Geierprep                      33     17.965       0.02     18.105      0.012     18.504      0.021     18.805      0.015     19.085      0.044      0.058       15.8         32         32         28
0352-51789-0247   171424.17+614710.95 sdB      33170    1012                  5.43       0.15                 -2.40        0.20                                     Geierprep                      37     16.283      0.017     16.624      0.016      17.09      0.014     17.407      0.024     17.723      0.026      0.021       10.7       91.2       35.1         34
2195-54234-0232   180417.41+233802.35 sdB      33588    1000                  5.65       0.16                 -3.00                                                 Geierprep                      31     17.945      0.021     18.109      0.015     18.433      0.022     18.738      0.037      19.06       0.05      0.098       11.8       49.8       20.4         26
1918-53240-0541   210823.60+010155.39 sdB      23398    1339                  5.01       0.18                 -2.30        0.20                                     Geierprep                      46     15.791      0.017     15.776      0.014      16.17      0.008     16.425      0.012      16.69      0.019      0.099       14.1       51.2      -29.5         44
2620-54397-0514   222411.66+393931.28 sdB      27895    1067                  5.47       0.16                 -2.40        0.20                                     Geierprep                      74     14.173      0.013     14.302      0.009     14.641      0.007     14.886      0.004     15.116      0.011      0.125       11.7       94.4      -14.9         73
2069-53376-0553   033358.22+002007.47 sdOB     35927    931                   5.73       0.16                 -1.10        0.20                                     Geierprep                      33     17.764      0.018     17.979      0.018     18.318      0.015     18.535      0.015     18.695      0.036      0.092       14.2      184.6      -42.3         28
2050-53401-0620   034638.36-054359.68 sdOB     34093    901                   5.98       0.13                 -1.50        0.20                                     Geierprep                      51     14.427      0.011     14.651      0.017     15.072      0.013     15.393      0.016     15.691      0.013      0.069       23.6      193.8      -43.2         51
0766-52247-0402   091544.44+511338.80 sdOB     36668    941                   5.90       0.15                 -1.80        0.20                                     Geierprep                      37     16.816      0.013     17.157      0.017     17.656      0.012     19.851      0.095     18.305      0.035      0.015       10.4      166.8       43.1         31
5319-55953-0894   094758.91+091012.13 sdOB     34839    1009                  5.86       0.15                 -0.90        0.20                                     Geierprep                      37     16.697      0.027     16.979       0.02     17.449      0.018     17.801      0.022     18.171      0.035      0.022       14.5      226.5       43.2         32
4558-55569-0409   102407.24+392253.45 sdOB     36962    908                   5.98       0.14                 -1.10        0.20                                     Geierprep                      33     17.474       0.02     17.838      0.011     18.311      0.012     18.676      0.015     18.972      0.031      0.009       14.8      181.6       57.1         22
5361-55973-0780   110546.37+101538.84 sdOB     34549    976                   5.87       0.16                 -1.60        0.20                                     Geierprep                      29     17.979      0.018     18.314      0.018     18.677      0.022     18.817      0.022     18.997      0.052      0.024       16.4        242       59.9         23
4769-55931-0546   111633.29+052507.81 sdOB     39367    1026                  5.43       0.20                 -1.00        0.20                                     Geierprep                      30     17.747      0.022      17.83      0.015     17.992      0.018     18.142      0.017     18.224      0.036      0.058       21.2      252.6       58.7         26
5405-56010-0014   124248.89+133632.43 sdOB     35379    992                   5.59       0.15                 -2.40        0.20                                     Geierprep                      34     17.016      0.017     17.273      0.019     17.745      0.049     18.167      0.023     18.466      0.035      0.021       15.7        294       76.3         29
3971-55322-0314   124310.58+343358.40 sdOB     35396    977                   5.83       0.21                 -1.10        0.20                                     Geierprep                      34     17.187      0.014     17.572      0.017     18.069      0.014     18.479      0.019     18.844      0.041      0.013       25.7      135.8       82.4         25
4007-55327-0690   131035.06+023327.63 sdOB     36230    968                   5.72       0.18                 -1.00        0.20                                     Geierprep                      33     17.705      0.022     17.982      0.028      18.36      0.018     18.631      0.023     18.759      0.048      0.023       21.5      314.3         65         26
4035-55383-0950   141556.68-005815.03 sdOB     38986    985                   5.86       0.16                 -1.00        0.20                                     Geierprep                      33       18.1      0.021     18.395      0.015     18.729      0.019      19.03      0.019     19.201      0.054      0.039       13.3      342.2       55.3         23
2134-53876-0608   143506.35+284750.92 sdOB     36729    915                   5.94       0.13                 -1.90        0.20                                     Geierprep                      49      15.58      0.018     15.875      0.026     16.298      0.021     16.542      0.022     16.684      0.022      0.017       22.1       43.2       67.1         47
5903-56064-0280   144634.32+191202.81 sdOB     33311    1149                  5.18       0.18                 -2.50        0.20                                     Geierprep                      32     17.762      0.025     17.714      0.015     17.823      0.017     17.876      0.015     17.934      0.022      0.035       12.2       22.4       62.4         29
1843-53816-0090   145432.11+295650.63 sdOB     34386    959                   5.79       0.16                 -1.80        0.20                                     Geierprep                      36     16.729      0.011     17.068      0.012     17.567      0.016     17.866      0.022     18.157      0.024      0.018       14.6       46.2       62.9         32
6721-56398-0626   151743.47+514445.28 sdOB     35228    987                   5.61       0.16                 -1.80        0.20                                     Geierprep                      42     16.804      0.041     16.942      0.018     17.206      0.017     17.382      0.021     17.492      0.025      0.017       14.1       84.9       53.2         39
2951-54592-0204   155332.95+034434.38 sdOB     37387    1023                  5.66       0.15                 -1.10        0.20                                     Geierprep                      37      16.59      0.027     16.693      0.014     16.842      0.013     16.956      0.016     17.022      0.017      0.143       11.1       12.8       40.7         39
4901-55711-0090   160229.76+111330.97 sdOB     39296    875                   5.39       0.17                 -1.00        0.20                                     Geierprep                      41     17.616      0.019     17.691      0.015      17.82      0.013     17.891      0.017         18       0.03      0.043       20.1         23       42.5         35
4901-55711-0024   160453.44+115218.29 sdOB     37302    911                   5.82       0.15                 -1.00        0.20                                     Geierprep                      46     17.271      0.019     17.566      0.014     18.013      0.014     18.337      0.016     18.629      0.037       0.04       17.2       24.1       42.3         34
2526-54582-0455   160810.63+103211.70 sdOB     36264    915                   5.64       0.14                 -1.10        0.20                                     Geierprep                      42     16.912      0.016     17.084      0.012     17.464       0.01      17.63      0.014     17.774      0.023      0.046       19.5         23       40.9         38
4069-55365-0586   161149.34+192350.62 sdOB     33136    918                   5.73       0.13                 -1.70        0.20                                     Geierprep                      66     15.352      0.015     15.628      0.011     16.114      0.018     16.463      0.015     16.781       0.02      0.046       19.3       34.5       43.6         61
4056-55357-0580   162336.30+153236.46 sdOB     39148    970                   5.97       0.16                 -1.00        0.20                                     Geierprep                      48     16.527      0.014     16.841      0.016     17.171       0.01     17.372      0.014     17.485      0.021      0.039       14.7         31       39.6         44
0984-52442-0365   205758.46+010817.63 sdOB     33325    1114                  5.15       0.18                 -1.90        0.20                                     Geierprep                      35     16.962      0.023     16.847      0.012     16.883      0.015     16.939      0.008     17.002      0.017      0.072       21.4       49.7      -27.2         39
2305-54414-0173   212053.73-071544.07 sdOB     37159    1057                  5.52       0.17                 -1.20        0.20                                     Geierprep                      35     18.031      0.026     17.823      0.014     17.737      0.015     17.644      0.015      17.62      0.025       0.25       16.7       44.5      -36.4         32
                                                                                                                                                                                                                                                                                                                                                               
Low S/N                                                                                                                                                                                                                                                                                                                                                        
                                                                                                                                                                                                                                                                                                                                                               
0364-52000-0003   162859.88-011238.82 sdB                                                                                                                                                          22     18.213       0.02     18.187      0.012     18.207      0.011     18.207      0.013      18.25      0.027      0.108       13.8       13.7       30.6         24
3930-55332-0752   155914.10+210300.67 sdOB                                                                                                                                                         19     18.471      0.019      18.74      0.014     19.195      0.018     19.527      0.024      19.76       0.08      0.053       11.5       35.4         47         14
5458-56011-0066   142149.59+123210.47 sdB                                                                                                                                                          19     18.151      0.031     18.378      0.022      18.87       0.02     19.221      0.022     19.634      0.068      0.018         90        2.8       64.3         11
4041-55361-0586   135210.12-015836.23 He-sdOB                                                                                                                                                      18     18.593      0.062     18.815      0.018     19.187      0.017     19.432      0.025      19.49      0.067      0.043       12.4        332       57.4         13
5463-56003-0168   142903.24+115534.45 sdOB                                                                                                                                                         18     18.466      0.022     18.811      0.022     19.363       0.02     19.637      0.027     20.101      0.107      0.024       10.7        4.1       62.5         12
1845-54144-0498   151249.09+294211.35 sdB                                                                                                                                                          18     18.184       0.02     18.371      0.016     18.783      0.019     19.032      0.025     19.211      0.047      0.024       13.4       46.1       58.9         12
3819-55540-0316   090722.91+014627.66 sdOB                                                                                                                                                         18      18.85       0.02      19.21      0.014     19.641      0.017     19.973      0.025     20.249      0.091      0.031       10.4      228.3       30.8         10
4020-55332-0950   150421.07-005613.82 sdB                                                                                                                           2004ApJ...607..426K            17     19.128      0.031     19.339       0.02      19.75      0.021     20.078      0.031     20.349      0.123      0.053         11      357.1       47.5         10
2749-54241-0339   144107.00+144233.37 He-sdO                                                                                                                                                       17     18.095      0.023     18.557      0.015     19.067      0.018     19.444       0.02     19.832      0.104      0.018       12.8       12.5       61.6         11
2402-54176-0289   092301.10+061501.39 sdB                                                                                                                                                          17     19.131      0.027     19.189      0.016     19.628      0.023     19.972      0.032     20.189      0.104      0.038       10.6        226       36.4         12
2257-53612-0083   202600.96+125044.84 sdOB                                                                                                                                                         17     18.713      0.025      18.98      0.046     19.305      0.091     19.587      0.248       20.2      0.115      0.087       13.5       55.8      -14.3         15
5978-56073-0060   122047.69+201942.17 He-sdB                                                                                                                        2015MNRAS.446.4078K            16     18.863      0.034     19.274       0.03     19.743       0.02     20.104      0.033     20.578      0.113      0.024       31.2      255.4       80.2         10
4084-55447-0866   213308.40+064700.98 He-sdB                                                                                                                        2015MNRAS.446.4078K            16     19.036      0.028     19.403       0.02     19.869      0.023     20.193      0.028     20.628      0.128      0.045       12.7       60.7      -31.3         10
4686-56013-0730   111959.23+425519.21 He-sdO                                                                                                                        2015MNRAS.446.4078K            16     18.677      0.023     19.137      0.022     19.646      0.019     20.113      0.038     20.198      0.113      0.018       11.1      166.6       65.7          7
4645-55623-0456   090141.49+345924.50 sdB                                                                                                                           2015MNRAS.446.4078K            16     18.813      0.026     19.085      0.019     19.535      0.025     19.927      0.028     20.241      0.092      0.027       13.8      188.8       40.8         10
5010-55748-0322   155633.80+292156.28 sdB                                                                                                                           2015MNRAS.446.4078K            16      18.98      0.023     19.309      0.018     19.725      0.022     20.055      0.031     20.384      0.115      0.032       12.9       47.3       49.4         10
1806-53559-0522   135415.25+095522.65 sdB                                                                                                                                                          16     18.311      0.016     18.394       0.02       18.6      0.016     18.725      0.019     18.797      0.034      0.029       14.9      346.6       67.3         14
5434-56033-0904   133417.10+173850.77 sdB                                                                                                                                                          15     18.587      0.025     18.699      0.022     19.151      0.029     19.499      0.023     19.805      0.074      0.017       10.2      351.4       76.3         10
4900-55739-0989   155551.24+133228.76 sdO                                                                                                                                                          15     18.596       0.03     18.901      0.017     19.287      0.019     19.498      0.024     19.708      0.073      0.036       11.7       24.9         45         12
2153-54212-0177   150633.07+205907.56 sdB                                                                                                                                                          15      18.24      0.017     18.566      0.018     19.045      0.023     19.322       0.03     19.675      0.071      0.037       11.5       29.1       58.6         11
5044-56186-0563   223740.41+134850.32 sdB                                                                                                                                                          15     19.173      0.025     19.286      0.019     19.689      0.022     20.008      0.026     20.097      0.098       0.05       12.7       80.3      -37.8          9
2767-54243-0088   152538.16+134200.97 He-sdOB                                                                                                                                                      14     18.004      0.021     18.287      0.016      18.79      0.019     19.047       0.02     19.284      0.062      0.041         14       20.3       51.6         11
2521-54538-0056   160009.94+135632.04 sdB                                                                                                                                                          14     18.427      0.023     18.706      0.018     19.036      0.016     19.253       0.02     19.355      0.054      0.044       19.3         26       44.2         11
2223-53793-0576   115459.68+280805.20 sdOB                                                                                                                                                         14     18.352      0.014     18.689      0.021     19.113      0.018     19.344       0.02     19.629      0.066      0.021       11.1      205.1       77.5         10
0344-51693-0463   160401.09+000826.09 sdOB                                                                                                                                                         14     18.373      0.018     18.481      0.017     18.833      0.012     19.052      0.019     19.364      0.055      0.149       12.9       10.9       36.5         12
6171-56311-0189   000901.52+200241.92 sdB                                                                                                                           2016MNRAS.455.3413K            13     19.817       0.05      19.39      0.022     19.249      0.029      19.32      0.033     19.319      0.071      0.033       33.7      109.5      -41.7         10
2188-54595-0199   161340.08+160345.17 sdB                                                                                                                                                          13      19.22      0.025     19.577      0.014     20.004       0.02     20.283      0.035     20.395      0.141       0.04       10.2       30.5         42          9
2876-54581-0455   112855.25-061004.04 He-sdO                                                                                                                        2016MNRAS.455.3413K            12     19.029      0.023     19.565      0.024     20.063      0.019     20.454      0.032     20.628      0.093      0.032         13        269       51.2          9
0655-52162-0298   003658.86-104931.20 sdB                                                                                                                                                          12     18.592       0.02      18.93      0.022     19.342      0.017     19.672      0.027     19.757      0.111      0.026       10.1      110.5      -73.3          9
2402-54176-0288   092149.95+062345.78 sdB                                                                                                                                                          11     19.362      0.029     19.676      0.019     20.214      0.028     20.482      0.048     21.177      0.253      0.037       10.6      225.6       36.2          7
2743-54259-0177   135651.26+155810.48 sdB                                                                                                                           2016MNRAS.455.3413K            10     19.173      0.023     19.176       0.02     19.602      0.022     19.899      0.027     20.251      0.118      0.016       10.9      359.9       71.2          7
2010-53495-0538   123708.56+362123.55 sdB                                                                                                                                                          10     19.577      0.028     19.304      0.028     19.703      0.023     19.967      0.028     20.169      0.103      0.012       12.8      140.2       80.3          7
3255-54885-0283   123932.98+132054.59 sdB/DA                                                                                                                                                       10      21.06      0.091     19.785      0.024     19.738      0.025     19.807      0.029     19.942      0.085      0.032       13.7      290.9       75.9          9
0587-52026-0392   144110.00+035430.82 sdO                                                                                                                                                          10     23.837       0.68     19.226      0.018     19.704      0.021     20.118       0.03      20.54      0.154      0.028       13.1      356.2         55          7
0346-51693-0099   161915.35-005615.99 sdO                                                                                                                           2003AJ....126.1023H             9     18.828      0.021     19.113      0.015     19.449      0.016     19.732      0.027     20.012      0.106      0.092       13.5       12.4       32.7          7
1907-53315-0526   014531.87+010629.70 sdB                                                                                                                                                           9     19.798      0.033     20.247      0.037     20.756      0.037     21.224      0.105      21.25      0.226      0.023       11.4      149.9      -58.9          5
0348-51671-0502   163532.56+002954.47 sdB                                                                                                                                                           9       19.2      0.023     19.419      0.014     19.826       0.02     20.087      0.029     20.395      0.117      0.092         14       16.3       30.1          6
0728-52520-0397   210907.28+103640.58 sdB                                                                                                                                                           9     18.985      0.025     19.004      0.012     19.353      0.013     19.584      0.023     19.737      0.098      0.085       15.4       60.2      -24.2          8
0315-51663-0062   154238.43-003758.87 sdB                                                                                                                                                           8     19.063      0.025     19.082      0.016     19.394      0.018     19.668      0.025     19.872      0.082      0.096       13.3        6.1       40.4          6
8498-57105-0472   144215.26+393601.09 sdB                                                                                                                                                           7     19.156      0.033     19.599       0.02     20.075      0.047     20.481      0.052     20.778      0.175      0.009       15.7       68.5       63.9          5
1771-53498-0369   125745.69+153006.44 sdB/DA                                                                                                                                                        7      20.01      0.036     19.535      0.021     19.916      0.024     20.103       0.03     20.139      0.088      0.019       11.6      310.5       78.3          5
0582-52045-0364   140443.03+052130.62 sdOB                                                                                                                                                          7      19.19       0.03     19.522      0.019     19.999      0.025     20.363      0.047     20.944      0.277      0.024       13.5      344.9       62.1          5
2517-54567-0616   154645.18+143156.73 sdOB                                                                                                                                                          7     19.345      0.028     19.634      0.019     20.191      0.027      20.54      0.041      20.81      0.214      0.031       12.6       24.9       47.4          5
0827-52312-0019   083044.87+363916.20 sdB                                                                                                                                                           6     19.649      0.032     19.536      0.023     19.945      0.024     20.261      0.035     20.643      0.167      0.036       11.7      185.5       34.9          5
0606-52365-0446   141709.52+620521.58 sdB                                                                                                                                                           6     19.762      0.034     19.507      0.025     19.902       0.03     20.082      0.041     20.623      0.232      0.016       26.2      106.7       52.3          6
1960-53289-0466   212823.74+114452.14 sdB Teff = 36933+/-207 K logg = 6.15+/-0.03 logy < -3.0 
062 15.316 0.023 15.555 0.011 16.031 0.014 16.316 0.017 16.600 0.022 0.087 012.4 064.4 -27.3 sdOB


